Communication Complexity of Universal Features

Motivated by the notion of features from machine learning, we study the complexity of representing data that allows for evaluation with a given family of functions. Concretely, we consider a deterministic encoder that observes $X\sim D$ and produces a finite encoding before a task $f\in\mathcal{F}\subseteq\{0,1\}^{\mathcal{X}}$ is specified. For each task, a decoder must predict $f(X)$ with error at most $\varepsilon$ under $D$. We construct an encoder that outputs a representation with $O(d^{*}\log(1/\varepsilon))$ bits, where $d^{*}$ is the dual VC dimension of $\mathcal{F}$. Our encoder greedily selects $O((d^{*}/\varepsilon)\log(1/\varepsilon))$ functions from the class and uses their joint label pattern to produce the encoding. The key idea in our upper bound is a novel potential function argument, where we compare the entropy gained from each greedy selection with the number of patterns allowed by the dual VC dimension. We present lower bounds showing that the representation length achieved by our encoder is worst-case optimal for every $d^* \ge 1$ and $\varepsilon < 1/4$ up to a universal constant factor, and instance-wise optimal for every family $\mathcal{F}$ up to an $O(\log(1/\varepsilon))$ factor. We give two ways to learn the representation from unlabeled samples, with different guarantees on the representation size and sample complexity. Experimentally, we verify the greedy construction's accuracy-size tradeoff and explore its connection to neural sparse autoencoders.

==> figures/data/capacity_parity.csv <==
concept_family,condition,epsilon,log2_inv_epsilon,dual_vc_dim,zero_error_bits,median_bits,min_bits,max_bits,n_seeds_selected,n_seeds_expected,any_selected
parity,parity-1,0.2,2.321928094887362,1,1.0,3.0,3.0,3.0,5,5,1
parity,parity-1,0.1,3.321928094887362,1,1.0,3.0,3.0,4.0,5,5,1
parity,parity-1,0.05,4.321928094887363,1,1.0,4.0,3.0,4.0,5,5,1
parity,parity-1,0.025,5.321928094887363,1,1.0,4.0,4.0,4.0,5,5,1
parity,parity-1,0.01,6.643856189774724,1,1.0,4.5,4.0,5.0,4,5,1
parity,parity-1,0.005,7.643856189774724,1,1.0,nan,nan,nan,0,5,0
parity,parity-2,0.2,2.321928094887362,2,2.0,3.0,3.0,3.0,5,5,1
parity,parity-2,0.1,3.321928094887362,2,2.0,3.0,3.0,4.0,5,5,1
parity,parity-2,0.05,4.321928094887363,2,2.0,3.0,3.0,4.0,5,5,1
parity,parity-2,0.025,5.321928094887363,2,2.0,4.0,4.0,4.0,5,5,1
parity,parity-2,0.01,6.643856189774724,2,2.0,4.0,4.0,5.0,5,5,1
parity,parity-2,0.005,7.643856189774724,2,2.0,5.0,4.0,5.0,5,5,1
parity,parity-3,0.2,2.321928094887362,3,3.0,4.0,4.0,4.0,5,5,1
parity,parity-3,0.1,3.321928094887362,3,3.0,4.0,4.0,5.0,5,5,1
parity,parity-3,0.05,4.321928094887363,3,3.0,5.0,4.0,5.0,5,5,1
parity,parity-3,0.025,5.321928094887363,3,3.0,5.0,4.0,5.0,5,5,1
parity,parity-3,0.01,6.643856189774724,3,3.0,5.0,4.0,5.0,5,5,1
parity,parity-3,0.005,7.643856189774724,3,3.0,5.0,5.0,6.0,5,5,1
parity,parity-4,0.2,2.321928094887362,4,4.0,5.0,5.0,5.0,5,5,1
parity,parity-4,0.1,3.321928094887362,4,4.0,6.0,5.0,6.0,5,5,1
parity,parity-4,0.05,4.321928094887363,4,4.0,6.0,6.0,6.0,5,5,1
parity,parity-4,0.025,5.321928094887363,4,4.0,6.0,6.0,6.0,5,5,1
parity,parity-4,0.01,6.643856189774724,4,4.0,6.0,6.0,7.0,5,5,1
parity,parity-4,0.005,7.643856189774724,4,4.0,6.5,6.0,7.0,4,5,1
parity,parity-5,0.2,2.321928094887362,5,5.0,6.0,6.0,6.0,5,5,1
parity,parity-5,0.1,3.321928094887362,5,5.0,7.0,6.0,7.0,5,5,1
parity,parity-5,0.05,4.321928094887363,5,5.0,7.0,7.0,9.0,5,5,1
parity,parity-5,0.025,5.321928094887363,5,5.0,7.0,7.0,7.0,1,5,1
parity,parity-5,0.01,6.643856189774724,5,5.0,9.0,9.0,9.0,1,5,1
parity,parity-5,0.005,7.643856189774724,5,5.0,nan,nan,nan,0,5,0
parity,parity-6,0.2,2.321928094887362,6,6.0,9.0,9.0,11.0,5,5,1
parity,parity-6,0.1,3.321928094887362,6,6.0,nan,nan,nan,0,5,0
parity,parity-6,0.05,4.321928094887363,6,6.0,nan,nan,nan,0,5,0
parity,parity-6,0.025,5.321928094887363,6,6.0,nan,nan,nan,0,5,0
parity,parity-6,0.01,6.643856189774724,6,6.0,nan,nan,nan,0,5,0
parity,parity-6,0.005,7.643856189774724,6,6.0,nan,nan,nan,0,5,0


==> figures/data/capacity_powerset.csv <==
concept_family,condition,epsilon,log2_inv_epsilon,dual_vc_dim,zero_error_bits,median_bits,min_bits,max_bits,n_seeds_selected,n_seeds_expected,any_selected
powerset,powerset-10,0.2,2.321928094887362,3,4.0,4.0,4.0,5.0,5,5,1
powerset,powerset-10,0.1,3.321928094887362,3,4.0,5.0,5.0,5.0,5,5,1
powerset,powerset-10,0.05,4.321928094887363,3,4.0,6.0,5.0,6.0,5,5,1
powerset,powerset-10,0.025,5.321928094887363,3,4.0,6.0,6.0,6.0,5,5,1
powerset,powerset-10,0.01,6.643856189774724,3,4.0,6.0,6.0,6.0,5,5,1
powerset,powerset-10,0.005,7.643856189774724,3,4.0,6.0,6.0,6.0,5,5,1
powerset,powerset-12,0.2,2.321928094887362,3,4.0,5.0,5.0,5.0,5,5,1
powerset,powerset-12,0.1,3.321928094887362,3,4.0,5.0,5.0,5.0,5,5,1
powerset,powerset-12,0.05,4.321928094887363,3,4.0,6.0,5.0,6.0,5,5,1
powerset,powerset-12,0.025,5.321928094887363,3,4.0,6.0,6.0,6.0,5,5,1
powerset,powerset-12,0.01,6.643856189774724,3,4.0,6.0,6.0,6.0,5,5,1
powerset,powerset-12,0.005,7.643856189774724,3,4.0,6.0,6.0,6.0,5,5,1
powerset,powerset-16,0.2,2.321928094887362,4,4.0,5.0,5.0,5.0,5,5,1
powerset,powerset-16,0.1,3.321928094887362,4,4.0,5.0,5.0,6.0,5,5,1
powerset,powerset-16,0.05,4.321928094887363,4,4.0,6.0,5.0,6.0,5,5,1
powerset,powerset-16,0.025,5.321928094887363,4,4.0,6.0,6.0,6.0,5,5,1
powerset,powerset-16,0.01,6.643856189774724,4,4.0,7.0,6.0,7.0,5,5,1
powerset,powerset-16,0.005,7.643856189774724,4,4.0,6.5,6.0,9.0,4,5,1
powerset,powerset-2,0.2,2.321928094887362,1,1.0,3.0,3.0,3.0,5,5,1
powerset,powerset-2,0.1,3.321928094887362,1,1.0,3.0,3.0,4.0,5,5,1
powerset,powerset-2,0.05,4.321928094887363,1,1.0,4.0,3.0,4.0,5,5,1
powerset,powerset-2,0.025,5.321928094887363,1,1.0,4.0,4.0,4.0,5,5,1
powerset,powerset-2,0.01,6.643856189774724,1,1.0,4.0,4.0,7.0,5,5,1
powerset,powerset-2,0.005,7.643856189774724,1,1.0,nan,nan,nan,0,5,0
powerset,powerset-3,0.2,2.321928094887362,1,2.0,3.0,3.0,3.0,5,5,1
powerset,powerset-3,0.1,3.321928094887362,1,2.0,3.0,3.0,4.0,5,5,1
powerset,powerset-3,0.05,4.321928094887363,1,2.0,3.0,3.0,4.0,5,5,1
powerset,powerset-3,0.025,5.321928094887363,1,2.0,4.0,3.0,4.0,5,5,1
powerset,powerset-3,0.01,6.643856189774724,1,2.0,4.0,4.0,4.0,5,5,1
powerset,powerset-3,0.005,7.643856189774724,1,2.0,4.0,4.0,5.0,4,5,1
powerset,powerset-4,0.2,2.321928094887362,2,2.0,3.0,3.0,3.0,5,5,1
powerset,powerset-4,0.1,3.321928094887362,2,2.0,3.0,3.0,3.0,5,5,1
powerset,powerset-4,0.05,4.321928094887363,2,2.0,3.0,3.0,4.0,5,5,1
powerset,powerset-4,0.025,5.321928094887363,2,2.0,4.0,3.0,4.0,5,5,1
powerset,powerset-4,0.01,6.643856189774724,2,2.0,4.0,3.0,6.0,5,5,1
powerset,powerset-4,0.005,7.643856189774724,2,2.0,4.0,4.0,6.0,5,5,1
powerset,powerset-6,0.2,2.321928094887362,2,3.0,4.0,3.0,4.0,5,5,1
powerset,powerset-6,0.1,3.321928094887362,2,3.0,4.0,4.0,4.0,5,5,1
powerset,powerset-6,0.05,4.321928094887363,2,3.0,4.0,4.0,5.0,5,5,1
powerset,powerset-6,0.025,5.321928094887363,2,3.0,5.0,5.0,5.0,5,5,1
powerset,powerset-6,0.01,6.643856189774724,2,3.0,5.0,5.0,5.0,5,5,1
powerset,powerset-6,0.005,7.643856189774724,2,3.0,5.0,5.0,6.0,5,5,1
powerset,powerset-8,0.2,2.321928094887362,3,3.0,4.0,4.0,4.0,5,5,1
powerset,powerset-8,0.1,3.321928094887362,3,3.0,4.0,4.0,5.0,5,5,1
powerset,powerset-8,0.05,4.321928094887363,3,3.0,5.0,4.0,5.0,5,5,1
powerset,powerset-8,0.025,5.321928094887363,3,3.0,5.0,5.0,5.0,5,5,1
powerset,powerset-8,0.01,6.643856189774724,3,3.0,5.0,5.0,6.0,5,5,1
powerset,powerset-8,0.005,7.643856189774724,3,3.0,5.0,5.0,6.0,5,5,1


==> figures/data/capacity_transposed_powerset.csv <==
concept_family,condition,epsilon,log2_inv_epsilon,dual_vc_dim,zero_error_bits,median_bits,min_bits,max_bits,n_seeds_selected,n_seeds_expected,any_selected
transposed_powerset,transposed_powerset-2,0.2,2.321928094887362,2,2.0,3.0,3.0,3.0,5,5,1
transposed_powerset,transposed_powerset-2,0.1,3.321928094887362,2,2.0,3.0,3.0,4.0,5,5,1
transposed_powerset,transposed_powerset-2,0.05,4.321928094887363,2,2.0,3.0,3.0,4.0,5,5,1
transposed_powerset,transposed_powerset-2,0.025,5.321928094887363,2,2.0,4.0,3.0,4.0,5,5,1
transposed_powerset,transposed_powerset-2,0.01,6.643856189774724,2,2.0,4.0,4.0,4.0,5,5,1
transposed_powerset,transposed_powerset-2,0.005,7.643856189774724,2,2.0,4.0,4.0,4.0,5,5,1
transposed_powerset,transposed_powerset-3,0.2,2.321928094887362,3,3.0,4.0,4.0,4.0,5,5,1
transposed_powerset,transposed_powerset-3,0.1,3.321928094887362,3,3.0,4.0,4.0,5.0,5,5,1
transposed_powerset,transposed_powerset-3,0.05,4.321928094887363,3,3.0,5.0,4.0,5.0,5,5,1
transposed_powerset,transposed_powerset-3,0.025,5.321928094887363,3,3.0,5.0,4.0,6.0,5,5,1
transposed_powerset,transposed_powerset-3,0.01,6.643856189774724,3,3.0,5.0,5.0,6.0,5,5,1
transposed_powerset,transposed_powerset-3,0.005,7.643856189774724,3,3.0,6.0,5.0,6.0,5,5,1
transposed_powerset,transposed_powerset-4,0.2,2.321928094887362,4,4.0,5.0,5.0,5.0,5,5,1
transposed_powerset,transposed_powerset-4,0.1,3.321928094887362,4,4.0,5.0,5.0,5.0,5,5,1
transposed_powerset,transposed_powerset-4,0.05,4.321928094887363,4,4.0,5.0,5.0,6.0,5,5,1
transposed_powerset,transposed_powerset-4,0.025,5.321928094887363,4,4.0,6.0,5.0,6.0,5,5,1
transposed_powerset,transposed_powerset-4,0.01,6.643856189774724,4,4.0,7.0,6.0,7.0,5,5,1
transposed_powerset,transposed_powerset-4,0.005,7.643856189774724,4,4.0,7.0,6.0,7.0,5,5,1
transposed_powerset,transposed_powerset-5,0.2,2.321928094887362,5,5.0,6.0,6.0,6.0,5,5,1
transposed_powerset,transposed_powerset-5,0.1,3.321928094887362,5,5.0,7.0,7.0,7.0,5,5,1
transposed_powerset,transposed_powerset-5,0.05,4.321928094887363,5,5.0,9.0,7.0,13.0,5,5,1
transposed_powerset,transposed_powerset-5,0.025,5.321928094887363,5,5.0,nan,nan,nan,0,5,0
transposed_powerset,transposed_powerset-5,0.01,6.643856189774724,5,5.0,nan,nan,nan,0,5,0
transposed_powerset,transposed_powerset-5,0.005,7.643856189774724,5,5.0,nan,nan,nan,0,5,0
transposed_powerset,transposed_powerset-6,0.2,2.321928094887362,6,6.0,9.0,9.0,9.0,5,5,1
transposed_powerset,transposed_powerset-6,0.1,3.321928094887362,6,6.0,13.0,13.0,13.0,1,5,1
transposed_powerset,transposed_powerset-6,0.05,4.321928094887363,6,6.0,nan,nan,nan,0,5,0
transposed_powerset,transposed_powerset-6,0.025,5.321928094887363,6,6.0,nan,nan,nan,0,5,0
transposed_powerset,transposed_powerset-6,0.01,6.643856189774724,6,6.0,nan,nan,nan,0,5,0
transposed_powerset,transposed_powerset-6,0.005,7.643856189774724,6,6.0,nan,nan,nan,0,5,0


==> figures/data/greedy_threshold_d1.csv <==
predictor,bits,eps,t,N,dimension
2.736965594166206,2.0,0.15,3,256,1
3.321928094887362,3.0,0.1,7,256,1
3.8365012677171206,3.0,0.07,7,256,1
4.321928094887363,4.0,0.05,15,256,1
4.836501267717121,4.0,0.035,15,256,1
5.321928094887363,5.0,0.025,31,256,1
5.878321443411748,5.0,0.017,31,256,1
6.380821783940931,6.0,0.012,63,256,1
6.965784284662087,6.0,0.008,63,256,1
7.380821783940931,7.0,0.006,127,256,1
7.965784284662087,7.0,0.004,127,256,1


==> figures/data/greedy_threshold_d2.csv <==
predictor,bits,eps,t,N,dimension
5.473931188332412,4.0,0.15,6,128,2
6.643856189774724,6.0,0.1,14,128,2
7.673002535434241,6.0,0.07,14,128,2
8.643856189774725,8.0,0.05,30,128,2
9.673002535434241,8.0,0.035,30,128,2
10.643856189774725,10.0,0.025,62,128,2
11.756642886823496,10.0,0.017,62,128,2
12.761643567881862,12.0,0.012,126,128,2
13.931568569324174,12.0,0.008,126,128,2


==> figures/data/greedy_threshold_d3.csv <==
predictor,bits,eps,t,N,dimension
8.210896782498619,6.0,0.15,9,64,3
9.965784284662087,9.0,0.1,21,64,3
11.509503803151361,9.0,0.07,21,64,3
12.965784284662089,12.0,0.05,45,64,3
14.509503803151361,12.0,0.035,45,64,3
15.965784284662089,15.0,0.025,93,64,3
17.634964330235242,15.0,0.017,93,64,3


==> figures/data/greedy_threshold_d4.csv <==
predictor,bits,eps,t,N,dimension
10.947862376664824,8.0,0.15,12,32,4
13.287712379549449,12.0,0.1,28,32,4
15.346005070868483,12.0,0.07,28,32,4
17.28771237954945,16.0,0.05,60,32,4
19.346005070868483,16.0,0.035,60,32,4


==> figures/data/seeds_parity.csv <==
condition,epsilon,log2_inv_epsilon,seed,selected_bits,heldout_pass,lower_bits
parity-1,0.2,2.321928094887362,5,3.0,1,0.2780719051126377
parity-1,0.2,2.321928094887362,6,3.0,1,0.2780719051126377
parity-1,0.2,2.321928094887362,7,3.0,1,0.2780719051126377
parity-1,0.2,2.321928094887362,8,3.0,1,0.2780719051126377
parity-1,0.2,2.321928094887362,9,3.0,1,0.2780719051126377
parity-1,0.1,3.321928094887362,5,3.0,1,0.5310044064107188
parity-1,0.1,3.321928094887362,6,3.0,1,0.5310044064107188
parity-1,0.1,3.321928094887362,7,3.0,1,0.5310044064107188
parity-1,0.1,3.321928094887362,8,4.0,1,0.5310044064107188
parity-1,0.1,3.321928094887362,9,3.0,0,0.5310044064107188
parity-1,0.05,4.321928094887363,5,4.0,1,0.7136030428840437
parity-1,0.05,4.321928094887363,6,3.0,1,0.7136030428840437
parity-1,0.05,4.321928094887363,7,4.0,1,0.7136030428840437
parity-1,0.05,4.321928094887363,8,4.0,1,0.7136030428840437
parity-1,0.05,4.321928094887363,9,4.0,1,0.7136030428840437
parity-1,0.025,5.321928094887363,5,4.0,1,0.8313390685033297
parity-1,0.025,5.321928094887363,6,4.0,1,0.8313390685033297
parity-1,0.025,5.321928094887363,7,4.0,1,0.8313390685033297
parity-1,0.025,5.321928094887363,8,4.0,1,0.8313390685033297
parity-1,0.025,5.321928094887363,9,4.0,1,0.8313390685033297
parity-1,0.01,6.643856189774724,5,5.0,1,0.9192068641040888
parity-1,0.01,6.643856189774724,6,4.0,1,0.9192068641040888
parity-1,0.01,6.643856189774724,7,5.0,1,0.9192068641040888
parity-1,0.01,6.643856189774724,9,4.0,1,0.9192068641040888
parity-2,0.2,2.321928094887362,5,3.0,1,0.5561438102252754
parity-2,0.2,2.321928094887362,6,3.0,1,0.5561438102252754
parity-2,0.2,2.321928094887362,7,3.0,1,0.5561438102252754
parity-2,0.2,2.321928094887362,8,3.0,1,0.5561438102252754
parity-2,0.2,2.321928094887362,9,3.0,1,0.5561438102252754
parity-2,0.1,3.321928094887362,5,3.0,1,1.0620088128214376
parity-2,0.1,3.321928094887362,6,3.0,1,1.0620088128214376
parity-2,0.1,3.321928094887362,7,4.0,1,1.0620088128214376
parity-2,0.1,3.321928094887362,8,4.0,1,1.0620088128214376
parity-2,0.1,3.321928094887362,9,3.0,1,1.0620088128214376
parity-2,0.05,4.321928094887363,5,3.0,1,1.4272060857680875
parity-2,0.05,4.321928094887363,6,3.0,1,1.4272060857680875
parity-2,0.05,4.321928094887363,7,4.0,1,1.4272060857680875
parity-2,0.05,4.321928094887363,8,4.0,1,1.4272060857680875
parity-2,0.05,4.321928094887363,9,3.0,1,1.4272060857680875
parity-2,0.025,5.321928094887363,5,4.0,1,1.6626781370066595
parity-2,0.025,5.321928094887363,6,4.0,1,1.6626781370066595
parity-2,0.025,5.321928094887363,7,4.0,1,1.6626781370066595
parity-2,0.025,5.321928094887363,8,4.0,1,1.6626781370066595
parity-2,0.025,5.321928094887363,9,4.0,1,1.6626781370066595
parity-2,0.01,6.643856189774724,5,5.0,1,1.8384137282081776
parity-2,0.01,6.643856189774724,6,4.0,1,1.8384137282081776
parity-2,0.01,6.643856189774724,7,4.0,1,1.8384137282081776
parity-2,0.01,6.643856189774724,8,4.0,1,1.8384137282081776
parity-2,0.01,6.643856189774724,9,4.0,1,1.8384137282081776
parity-2,0.005,7.643856189774724,5,5.0,1,1.9091706153324117
parity-2,0.005,7.643856189774724,6,4.0,1,1.9091706153324117
parity-2,0.005,7.643856189774724,7,5.0,1,1.9091706153324117
parity-2,0.005,7.643856189774724,8,5.0,1,1.9091706153324117
parity-2,0.005,7.643856189774724,9,4.0,1,1.9091706153324117
parity-3,0.2,2.321928094887362,5,4.0,1,0.834215715337913
parity-3,0.2,2.321928094887362,6,4.0,1,0.834215715337913
parity-3,0.2,2.321928094887362,7,4.0,1,0.834215715337913
parity-3,0.2,2.321928094887362,8,4.0,1,0.834215715337913
parity-3,0.2,2.321928094887362,9,4.0,1,0.834215715337913
parity-3,0.1,3.321928094887362,5,4.0,1,1.5930132192321564
parity-3,0.1,3.321928094887362,6,5.0,1,1.5930132192321564
parity-3,0.1,3.321928094887362,7,4.0,1,1.5930132192321564
parity-3,0.1,3.321928094887362,8,4.0,1,1.5930132192321564
parity-3,0.1,3.321928094887362,9,5.0,1,1.5930132192321564
parity-3,0.05,4.321928094887363,5,4.0,1,2.140809128652131
parity-3,0.05,4.321928094887363,6,5.0,1,2.140809128652131
parity-3,0.05,4.321928094887363,7,5.0,1,2.140809128652131
parity-3,0.05,4.321928094887363,8,5.0,1,2.140809128652131
parity-3,0.05,4.321928094887363,9,5.0,1,2.140809128652131
parity-3,0.025,5.321928094887363,5,4.0,1,2.494017205509989
parity-3,0.025,5.321928094887363,6,5.0,1,2.494017205509989
parity-3,0.025,5.321928094887363,7,5.0,1,2.494017205509989
parity-3,0.025,5.321928094887363,8,5.0,1,2.494017205509989
parity-3,0.025,5.321928094887363,9,5.0,1,2.494017205509989
parity-3,0.01,6.643856189774724,5,4.0,1,2.7576205923122665
parity-3,0.01,6.643856189774724,6,5.0,1,2.7576205923122665
parity-3,0.01,6.643856189774724,7,5.0,1,2.7576205923122665
parity-3,0.01,6.643856189774724,8,5.0,1,2.7576205923122665
parity-3,0.01,6.643856189774724,9,5.0,1,2.7576205923122665
parity-3,0.005,7.643856189774724,5,6.0,1,2.8637559229986174
parity-3,0.005,7.643856189774724,6,5.0,1,2.8637559229986174
parity-3,0.005,7.643856189774724,7,5.0,1,2.8637559229986174
parity-3,0.005,7.643856189774724,8,5.0,1,2.8637559229986174
parity-3,0.005,7.643856189774724,9,5.0,1,2.8637559229986174
parity-4,0.2,2.321928094887362,5,5.0,1,1.1122876204505507
parity-4,0.2,2.321928094887362,6,5.0,1,1.1122876204505507
parity-4,0.2,2.321928094887362,7,5.0,1,1.1122876204505507
parity-4,0.2,2.321928094887362,8,5.0,1,1.1122876204505507
parity-4,0.2,2.321928094887362,9,5.0,1,1.1122876204505507
parity-4,0.1,3.321928094887362,5,6.0,1,2.124017625642875
parity-4,0.1,3.321928094887362,6,6.0,1,2.124017625642875
parity-4,0.1,3.321928094887362,7,6.0,1,2.124017625642875
parity-4,0.1,3.321928094887362,8,5.0,1,2.124017625642875
parity-4,0.1,3.321928094887362,9,5.0,1,2.124017625642875
parity-4,0.05,4.321928094887363,5,6.0,1,2.854412171536175
parity-4,0.05,4.321928094887363,6,6.0,1,2.854412171536175
parity-4,0.05,4.321928094887363,7,6.0,1,2.854412171536175
parity-4,0.05,4.321928094887363,8,6.0,1,2.854412171536175
parity-4,0.05,4.321928094887363,9,6.0,1,2.854412171536175
parity-4,0.025,5.321928094887363,5,6.0,1,3.325356274013319
parity-4,0.025,5.321928094887363,6,6.0,1,3.325356274013319
parity-4,0.025,5.321928094887363,7,6.0,1,3.325356274013319
parity-4,0.025,5.321928094887363,8,6.0,1,3.325356274013319
parity-4,0.025,5.321928094887363,9,6.0,1,3.325356274013319
parity-4,0.01,6.643856189774724,5,6.0,1,3.6768274564163552
parity-4,0.01,6.643856189774724,6,6.0,1,3.6768274564163552
parity-4,0.01,6.643856189774724,7,6.0,1,3.6768274564163552
parity-4,0.01,6.643856189774724,8,6.0,1,3.6768274564163552
parity-4,0.01,6.643856189774724,9,7.0,1,3.6768274564163552
parity-4,0.005,7.643856189774724,5,7.0,1,3.8183412306648234
parity-4,0.005,7.643856189774724,7,6.0,1,3.8183412306648234
parity-4,0.005,7.643856189774724,8,6.0,1,3.8183412306648234
parity-4,0.005,7.643856189774724,9,7.0,1,3.8183412306648234
parity-5,0.2,2.321928094887362,5,6.0,1,1.3903595255631884
parity-5,0.2,2.321928094887362,6,6.0,1,1.3903595255631884
parity-5,0.2,2.321928094887362,7,6.0,1,1.3903595255631884
parity-5,0.2,2.321928094887362,8,6.0,1,1.3903595255631884
parity-5,0.2,2.321928094887362,9,6.0,1,1.3903595255631884
parity-5,0.1,3.321928094887362,5,7.0,1,2.6550220320535938
parity-5,0.1,3.321928094887362,6,7.0,1,2.6550220320535938
parity-5,0.1,3.321928094887362,7,7.0,1,2.6550220320535938
parity-5,0.1,3.321928094887362,8,7.0,1,2.6550220320535938
parity-5,0.1,3.321928094887362,9,6.0,1,2.6550220320535938
parity-5,0.05,4.321928094887363,5,7.0,1,3.568015214420219
parity-5,0.05,4.321928094887363,6,7.0,1,3.568015214420219
parity-5,0.05,4.321928094887363,7,7.0,1,3.568015214420219
parity-5,0.05,4.321928094887363,8,7.0,1,3.568015214420219
parity-5,0.05,4.321928094887363,9,9.0,1,3.568015214420219
parity-5,0.025,5.321928094887363,7,7.0,1,4.156695342516649
parity-5,0.01,6.643856189774724,7,9.0,1,4.596034320520444
parity-6,0.2,2.321928094887362,5,9.0,1,1.668431430675826
parity-6,0.2,2.321928094887362,6,11.0,1,1.668431430675826
parity-6,0.2,2.321928094887362,7,9.0,1,1.668431430675826
parity-6,0.2,2.321928094887362,8,9.0,1,1.668431430675826
parity-6,0.2,2.321928094887362,9,9.0,1,1.668431430675826


==> figures/data/seeds_powerset.csv <==
condition,epsilon,log2_inv_epsilon,seed,selected_bits,heldout_pass,lower_bits
powerset-10,0.2,2.321928094887362,5,4.0,1,0.5661656266226015
powerset-10,0.2,2.321928094887362,6,4.0,1,0.5661656266226015
powerset-10,0.2,2.321928094887362,7,5.0,1,0.5661656266226015
powerset-10,0.2,2.321928094887362,8,4.0,1,0.5661656266226015
powerset-10,0.2,2.321928094887362,9,4.0,1,0.5661656266226015
powerset-10,0.1,3.321928094887362,5,5.0,1,1.369306670401211
powerset-10,0.1,3.321928094887362,6,5.0,1,1.369306670401211
powerset-10,0.1,3.321928094887362,7,5.0,1,1.369306670401211
powerset-10,0.1,3.321928094887362,8,5.0,1,1.369306670401211
powerset-10,0.1,3.321928094887362,9,5.0,1,1.369306670401211
powerset-10,0.05,4.321928094887363,5,5.0,1,1.9881298001489585
powerset-10,0.05,4.321928094887363,6,5.0,1,1.9881298001489585
powerset-10,0.05,4.321928094887363,7,6.0,1,1.9881298001489585
powerset-10,0.05,4.321928094887363,8,6.0,1,1.9881298001489585
powerset-10,0.05,4.321928094887363,9,6.0,1,1.9881298001489585
powerset-10,0.025,5.321928094887363,5,6.0,1,2.398133027061856
powerset-10,0.025,5.321928094887363,6,6.0,1,2.398133027061856
powerset-10,0.025,5.321928094887363,7,6.0,1,2.398133027061856
powerset-10,0.025,5.321928094887363,8,6.0,1,2.398133027061856
powerset-10,0.025,5.321928094887363,9,6.0,1,2.398133027061856
powerset-10,0.01,6.643856189774724,5,6.0,1,2.7091661818125807
powerset-10,0.01,6.643856189774724,6,6.0,1,2.7091661818125807
powerset-10,0.01,6.643856189774724,7,6.0,1,2.7091661818125807
powerset-10,0.01,6.643856189774724,8,6.0,1,2.7091661818125807
powerset-10,0.01,6.643856189774724,9,6.0,1,2.7091661818125807
powerset-10,0.005,7.643856189774724,5,6.0,1,2.8357480257793974
powerset-10,0.005,7.643856189774724,6,6.0,1,2.8357480257793974
powerset-10,0.005,7.643856189774724,7,6.0,1,2.8357480257793974
powerset-10,0.005,7.643856189774724,8,6.0,1,2.8357480257793974
powerset-10,0.005,7.643856189774724,9,6.0,1,2.8357480257793974
powerset-12,0.2,2.321928094887362,5,5.0,1,0.3561273023079219
powerset-12,0.2,2.321928094887362,6,5.0,1,0.3561273023079219
powerset-12,0.2,2.321928094887362,7,5.0,1,0.3561273023079219
powerset-12,0.2,2.321928094887362,8,5.0,1,0.3561273023079219
powerset-12,0.2,2.321928094887362,9,5.0,1,0.3561273023079219
powerset-12,0.1,3.321928094887362,5,5.0,1,1.1704790858507985
powerset-12,0.1,3.321928094887362,6,5.0,1,1.1704790858507985
powerset-12,0.1,3.321928094887362,7,5.0,1,1.1704790858507985
powerset-12,0.1,3.321928094887362,8,5.0,1,1.1704790858507985
powerset-12,0.1,3.321928094887362,9,5.0,1,1.1704790858507985
powerset-12,0.05,4.321928094887363,5,5.0,1,1.8470653676205089
powerset-12,0.05,4.321928094887363,6,6.0,1,1.8470653676205089
powerset-12,0.05,4.321928094887363,7,6.0,1,1.8470653676205089
powerset-12,0.05,4.321928094887363,8,6.0,1,1.8470653676205089
powerset-12,0.05,4.321928094887363,9,6.0,1,1.8470653676205089
powerset-12,0.025,5.321928094887363,5,6.0,1,2.3078701329255704
powerset-12,0.025,5.321928094887363,6,6.0,1,2.3078701329255704
powerset-12,0.025,5.321928094887363,7,6.0,1,2.3078701329255704
powerset-12,0.025,5.321928094887363,8,6.0,1,2.3078701329255704
powerset-12,0.025,5.321928094887363,9,6.0,1,2.3078701329255704
powerset-12,0.01,6.643856189774724,5,6.0,1,2.66291786970187
powerset-12,0.01,6.643856189774724,6,6.0,1,2.66291786970187
powerset-12,0.01,6.643856189774724,7,6.0,1,2.66291786970187
powerset-12,0.01,6.643856189774724,8,6.0,1,2.66291786970187
powerset-12,0.01,6.643856189774724,9,6.0,1,2.66291786970187
powerset-12,0.005,7.643856189774724,5,6.0,1,2.808836286435209
powerset-12,0.005,7.643856189774724,6,6.0,1,2.808836286435209
powerset-12,0.005,7.643856189774724,7,6.0,1,2.808836286435209
powerset-12,0.005,7.643856189774724,8,6.0,1,2.808836286435209
powerset-12,0.005,7.643856189774724,9,6.0,1,2.808836286435209
powerset-16,0.2,2.321928094887362,5,5.0,1,1.1122876204505507
powerset-16,0.2,2.321928094887362,6,5.0,1,1.1122876204505507
powerset-16,0.2,2.321928094887362,7,5.0,1,1.1122876204505507
powerset-16,0.2,2.321928094887362,8,5.0,1,1.1122876204505507
powerset-16,0.2,2.321928094887362,9,5.0,1,1.1122876204505507
powerset-16,0.1,3.321928094887362,5,5.0,1,2.124017625642875
powerset-16,0.1,3.321928094887362,6,6.0,1,2.124017625642875
powerset-16,0.1,3.321928094887362,7,5.0,1,2.124017625642875
powerset-16,0.1,3.321928094887362,8,5.0,1,2.124017625642875
powerset-16,0.1,3.321928094887362,9,5.0,1,2.124017625642875
powerset-16,0.05,4.321928094887363,5,5.0,1,2.854412171536175
powerset-16,0.05,4.321928094887363,6,6.0,1,2.854412171536175
powerset-16,0.05,4.321928094887363,7,5.0,1,2.854412171536175
powerset-16,0.05,4.321928094887363,8,6.0,1,2.854412171536175
powerset-16,0.05,4.321928094887363,9,6.0,1,2.854412171536175
powerset-16,0.025,5.321928094887363,5,6.0,1,3.325356274013319
powerset-16,0.025,5.321928094887363,6,6.0,1,3.325356274013319
powerset-16,0.025,5.321928094887363,7,6.0,1,3.325356274013319
powerset-16,0.025,5.321928094887363,8,6.0,1,3.325356274013319
powerset-16,0.025,5.321928094887363,9,6.0,1,3.325356274013319
powerset-16,0.01,6.643856189774724,5,7.0,1,3.6768274564163552
powerset-16,0.01,6.643856189774724,6,6.0,1,3.6768274564163552
powerset-16,0.01,6.643856189774724,7,7.0,1,3.6768274564163552
powerset-16,0.01,6.643856189774724,8,7.0,1,3.6768274564163552
powerset-16,0.01,6.643856189774724,9,6.0,1,3.6768274564163552
powerset-16,0.005,7.643856189774724,5,7.0,1,3.8183412306648234
powerset-16,0.005,7.643856189774724,6,6.0,1,3.8183412306648234
powerset-16,0.005,7.643856189774724,7,9.0,1,3.8183412306648234
powerset-16,0.005,7.643856189774724,9,6.0,1,3.8183412306648234
powerset-2,0.2,2.321928094887362,5,3.0,1,0.2780719051126377
powerset-2,0.2,2.321928094887362,6,3.0,1,0.2780719051126377
powerset-2,0.2,2.321928094887362,7,3.0,1,0.2780719051126377
powerset-2,0.2,2.321928094887362,8,3.0,1,0.2780719051126377
powerset-2,0.2,2.321928094887362,9,3.0,1,0.2780719051126377
powerset-2,0.1,3.321928094887362,5,4.0,1,0.5310044064107188
powerset-2,0.1,3.321928094887362,6,3.0,1,0.5310044064107188
powerset-2,0.1,3.321928094887362,7,3.0,1,0.5310044064107188
powerset-2,0.1,3.321928094887362,8,3.0,1,0.5310044064107188
powerset-2,0.1,3.321928094887362,9,3.0,1,0.5310044064107188
powerset-2,0.05,4.321928094887363,5,4.0,1,0.7136030428840437
powerset-2,0.05,4.321928094887363,6,3.0,1,0.7136030428840437
powerset-2,0.05,4.321928094887363,7,4.0,1,0.7136030428840437
powerset-2,0.05,4.321928094887363,8,4.0,1,0.7136030428840437
powerset-2,0.05,4.321928094887363,9,4.0,1,0.7136030428840437
powerset-2,0.025,5.321928094887363,5,4.0,1,0.8313390685033297
powerset-2,0.025,5.321928094887363,6,4.0,1,0.8313390685033297
powerset-2,0.025,5.321928094887363,7,4.0,1,0.8313390685033297
powerset-2,0.025,5.321928094887363,8,4.0,1,0.8313390685033297
powerset-2,0.025,5.321928094887363,9,4.0,1,0.8313390685033297
powerset-2,0.01,6.643856189774724,5,4.0,1,0.9192068641040888
powerset-2,0.01,6.643856189774724,6,4.0,1,0.9192068641040888
powerset-2,0.01,6.643856189774724,7,4.0,1,0.9192068641040888
powerset-2,0.01,6.643856189774724,8,7.0,1,0.9192068641040888
powerset-2,0.01,6.643856189774724,9,4.0,1,0.9192068641040888
powerset-3,0.2,2.321928094887362,5,3.0,1,0.1187091007693073
powerset-3,0.2,2.321928094887362,6,3.0,1,0.1187091007693073
powerset-3,0.2,2.321928094887362,7,3.0,1,0.1187091007693073
powerset-3,0.2,2.321928094887362,8,3.0,1,0.1187091007693073
powerset-3,0.2,2.321928094887362,9,3.0,1,0.1187091007693073
powerset-3,0.1,3.321928094887362,5,3.0,1,0.3901596952835995
powerset-3,0.1,3.321928094887362,6,3.0,1,0.3901596952835995
powerset-3,0.1,3.321928094887362,7,4.0,1,0.3901596952835995
powerset-3,0.1,3.321928094887362,8,3.0,1,0.3901596952835995
powerset-3,0.1,3.321928094887362,9,3.0,1,0.3901596952835995
powerset-3,0.05,4.321928094887363,5,3.0,1,0.615688455873503
powerset-3,0.05,4.321928094887363,6,3.0,1,0.615688455873503
powerset-3,0.05,4.321928094887363,7,4.0,1,0.615688455873503
powerset-3,0.05,4.321928094887363,8,3.0,1,0.615688455873503
powerset-3,0.05,4.321928094887363,9,3.0,1,0.615688455873503
powerset-3,0.025,5.321928094887363,5,4.0,1,0.7692900443085235
powerset-3,0.025,5.321928094887363,6,4.0,1,0.7692900443085235
powerset-3,0.025,5.321928094887363,7,4.0,1,0.7692900443085235
powerset-3,0.025,5.321928094887363,8,4.0,1,0.7692900443085235
powerset-3,0.025,5.321928094887363,9,3.0,1,0.7692900443085235
powerset-3,0.01,6.643856189774724,5,4.0,1,0.8876392899006232
powerset-3,0.01,6.643856189774724,6,4.0,1,0.8876392899006232
powerset-3,0.01,6.643856189774724,7,4.0,1,0.8876392899006232
powerset-3,0.01,6.643856189774724,8,4.0,1,0.8876392899006232
powerset-3,0.01,6.643856189774724,9,4.0,1,0.8876392899006232
powerset-3,0.005,7.643856189774724,5,4.0,1,0.9362787621450697
powerset-3,0.005,7.643856189774724,6,4.0,1,0.9362787621450697
powerset-3,0.005,7.643856189774724,7,4.0,1,0.9362787621450697
powerset-3,0.005,7.643856189774724,9,5.0,1,0.9362787621450697
powerset-4,0.2,2.321928094887362,5,3.0,1,0.5561438102252754
powerset-4,0.2,2.321928094887362,6,3.0,1,0.5561438102252754
powerset-4,0.2,2.321928094887362,7,3.0,1,0.5561438102252754
powerset-4,0.2,2.321928094887362,8,3.0,1,0.5561438102252754
powerset-4,0.2,2.321928094887362,9,3.0,1,0.5561438102252754
powerset-4,0.1,3.321928094887362,5,3.0,1,1.0620088128214376
powerset-4,0.1,3.321928094887362,6,3.0,1,1.0620088128214376
powerset-4,0.1,3.321928094887362,7,3.0,1,1.0620088128214376
powerset-4,0.1,3.321928094887362,8,3.0,1,1.0620088128214376
powerset-4,0.1,3.321928094887362,9,3.0,0,1.0620088128214376
powerset-4,0.05,4.321928094887363,5,3.0,1,1.4272060857680875
powerset-4,0.05,4.321928094887363,6,4.0,1,1.4272060857680875
powerset-4,0.05,4.321928094887363,7,3.0,1,1.4272060857680875
powerset-4,0.05,4.321928094887363,8,3.0,1,1.4272060857680875
powerset-4,0.05,4.321928094887363,9,4.0,1,1.4272060857680875
powerset-4,0.025,5.321928094887363,5,3.0,1,1.6626781370066595
powerset-4,0.025,5.321928094887363,6,4.0,1,1.6626781370066595
powerset-4,0.025,5.321928094887363,7,4.0,1,1.6626781370066595
powerset-4,0.025,5.321928094887363,8,3.0,1,1.6626781370066595
powerset-4,0.025,5.321928094887363,9,4.0,1,1.6626781370066595
powerset-4,0.01,6.643856189774724,5,3.0,1,1.8384137282081776
powerset-4,0.01,6.643856189774724,6,6.0,1,1.8384137282081776
powerset-4,0.01,6.643856189774724,7,4.0,1,1.8384137282081776
powerset-4,0.01,6.643856189774724,8,3.0,1,1.8384137282081776
powerset-4,0.01,6.643856189774724,9,4.0,1,1.8384137282081776
powerset-4,0.005,7.643856189774724,5,4.0,1,1.9091706153324117
powerset-4,0.005,7.643856189774724,6,6.0,1,1.9091706153324117
powerset-4,0.005,7.643856189774724,7,4.0,1,1.9091706153324117
powerset-4,0.005,7.643856189774724,8,5.0,1,1.9091706153324117
powerset-4,0.005,7.643856189774724,9,4.0,0,1.9091706153324117
powerset-6,0.2,2.321928094887362,5,4.0,1,0.2374182015386146
powerset-6,0.2,2.321928094887362,6,3.0,1,0.2374182015386146
powerset-6,0.2,2.321928094887362,7,3.0,1,0.2374182015386146
powerset-6,0.2,2.321928094887362,8,4.0,1,0.2374182015386146
powerset-6,0.2,2.321928094887362,9,4.0,1,0.2374182015386146
powerset-6,0.1,3.321928094887362,5,4.0,1,0.780319390567199
powerset-6,0.1,3.321928094887362,6,4.0,1,0.780319390567199
powerset-6,0.1,3.321928094887362,7,4.0,1,0.780319390567199
powerset-6,0.1,3.321928094887362,8,4.0,1,0.780319390567199
powerset-6,0.1,3.321928094887362,9,4.0,1,0.780319390567199
powerset-6,0.05,4.321928094887363,5,4.0,1,1.231376911747006
powerset-6,0.05,4.321928094887363,6,4.0,1,1.231376911747006
powerset-6,0.05,4.321928094887363,7,5.0,1,1.231376911747006
powerset-6,0.05,4.321928094887363,8,4.0,1,1.231376911747006
powerset-6,0.05,4.321928094887363,9,4.0,1,1.231376911747006
powerset-6,0.025,5.321928094887363,5,5.0,1,1.538580088617047
powerset-6,0.025,5.321928094887363,6,5.0,1,1.538580088617047
powerset-6,0.025,5.321928094887363,7,5.0,1,1.538580088617047
powerset-6,0.025,5.321928094887363,8,5.0,1,1.538580088617047
powerset-6,0.025,5.321928094887363,9,5.0,1,1.538580088617047
powerset-6,0.01,6.643856189774724,5,5.0,1,1.7752785798012465
powerset-6,0.01,6.643856189774724,6,5.0,1,1.7752785798012465
powerset-6,0.01,6.643856189774724,7,5.0,1,1.7752785798012465
powerset-6,0.01,6.643856189774724,8,5.0,1,1.7752785798012465
powerset-6,0.01,6.643856189774724,9,5.0,1,1.7752785798012465
powerset-6,0.005,7.643856189774724,5,5.0,1,1.8725575242901393
powerset-6,0.005,7.643856189774724,6,5.0,1,1.8725575242901393
powerset-6,0.005,7.643856189774724,7,5.0,1,1.8725575242901393
powerset-6,0.005,7.643856189774724,8,5.0,1,1.8725575242901393
powerset-6,0.005,7.643856189774724,9,6.0,1,1.8725575242901393
powerset-8,0.2,2.321928094887362,5,4.0,1,0.834215715337913
powerset-8,0.2,2.321928094887362,6,4.0,1,0.834215715337913
powerset-8,0.2,2.321928094887362,7,4.0,1,0.834215715337913
powerset-8,0.2,2.321928094887362,8,4.0,1,0.834215715337913
powerset-8,0.2,2.321928094887362,9,4.0,1,0.834215715337913
powerset-8,0.1,3.321928094887362,5,4.0,1,1.5930132192321564
powerset-8,0.1,3.321928094887362,6,4.0,1,1.5930132192321564
powerset-8,0.1,3.321928094887362,7,4.0,1,1.5930132192321564
powerset-8,0.1,3.321928094887362,8,4.0,1,1.5930132192321564
powerset-8,0.1,3.321928094887362,9,5.0,1,1.5930132192321564
powerset-8,0.05,4.321928094887363,5,5.0,1,2.140809128652131
powerset-8,0.05,4.321928094887363,6,5.0,1,2.140809128652131
powerset-8,0.05,4.321928094887363,7,4.0,1,2.140809128652131
powerset-8,0.05,4.321928094887363,8,5.0,1,2.140809128652131
powerset-8,0.05,4.321928094887363,9,5.0,1,2.140809128652131
powerset-8,0.025,5.321928094887363,5,5.0,1,2.494017205509989
powerset-8,0.025,5.321928094887363,6,5.0,1,2.494017205509989
powerset-8,0.025,5.321928094887363,7,5.0,1,2.494017205509989
powerset-8,0.025,5.321928094887363,8,5.0,1,2.494017205509989
powerset-8,0.025,5.321928094887363,9,5.0,1,2.494017205509989
powerset-8,0.01,6.643856189774724,5,5.0,1,2.7576205923122665
powerset-8,0.01,6.643856189774724,6,5.0,1,2.7576205923122665
powerset-8,0.01,6.643856189774724,7,6.0,1,2.7576205923122665
powerset-8,0.01,6.643856189774724,8,5.0,1,2.7576205923122665
powerset-8,0.01,6.643856189774724,9,5.0,1,2.7576205923122665
powerset-8,0.005,7.643856189774724,5,5.0,0,2.8637559229986174
powerset-8,0.005,7.643856189774724,6,5.0,1,2.8637559229986174
powerset-8,0.005,7.643856189774724,7,6.0,1,2.8637559229986174
powerset-8,0.005,7.643856189774724,8,5.0,1,2.8637559229986174
powerset-8,0.005,7.643856189774724,9,5.0,1,2.8637559229986174


==> figures/data/seeds_transposed_powerset.csv <==
condition,epsilon,log2_inv_epsilon,seed,selected_bits,heldout_pass,lower_bits
transposed_powerset-2,0.2,2.321928094887362,5,3.0,1,0.5561438102252754
transposed_powerset-2,0.2,2.321928094887362,6,3.0,1,0.5561438102252754
transposed_powerset-2,0.2,2.321928094887362,7,3.0,1,0.5561438102252754
transposed_powerset-2,0.2,2.321928094887362,8,3.0,1,0.5561438102252754
transposed_powerset-2,0.2,2.321928094887362,9,3.0,1,0.5561438102252754
transposed_powerset-2,0.1,3.321928094887362,5,3.0,1,1.0620088128214376
transposed_powerset-2,0.1,3.321928094887362,6,4.0,1,1.0620088128214376
transposed_powerset-2,0.1,3.321928094887362,7,3.0,1,1.0620088128214376
transposed_powerset-2,0.1,3.321928094887362,8,3.0,1,1.0620088128214376
transposed_powerset-2,0.1,3.321928094887362,9,4.0,1,1.0620088128214376
transposed_powerset-2,0.05,4.321928094887363,5,3.0,1,1.4272060857680875
transposed_powerset-2,0.05,4.321928094887363,6,4.0,1,1.4272060857680875
transposed_powerset-2,0.05,4.321928094887363,7,3.0,1,1.4272060857680875
transposed_powerset-2,0.05,4.321928094887363,8,3.0,1,1.4272060857680875
transposed_powerset-2,0.05,4.321928094887363,9,4.0,1,1.4272060857680875
transposed_powerset-2,0.025,5.321928094887363,5,3.0,1,1.6626781370066595
transposed_powerset-2,0.025,5.321928094887363,6,4.0,1,1.6626781370066595
transposed_powerset-2,0.025,5.321928094887363,7,3.0,1,1.6626781370066595
transposed_powerset-2,0.025,5.321928094887363,8,4.0,1,1.6626781370066595
transposed_powerset-2,0.025,5.321928094887363,9,4.0,1,1.6626781370066595
transposed_powerset-2,0.01,6.643856189774724,5,4.0,1,1.8384137282081776
transposed_powerset-2,0.01,6.643856189774724,6,4.0,1,1.8384137282081776
transposed_powerset-2,0.01,6.643856189774724,7,4.0,1,1.8384137282081776
transposed_powerset-2,0.01,6.643856189774724,8,4.0,1,1.8384137282081776
transposed_powerset-2,0.01,6.643856189774724,9,4.0,1,1.8384137282081776
transposed_powerset-2,0.005,7.643856189774724,5,4.0,1,1.9091706153324117
transposed_powerset-2,0.005,7.643856189774724,6,4.0,1,1.9091706153324117
transposed_powerset-2,0.005,7.643856189774724,7,4.0,1,1.9091706153324117
transposed_powerset-2,0.005,7.643856189774724,8,4.0,1,1.9091706153324117
transposed_powerset-2,0.005,7.643856189774724,9,4.0,1,1.9091706153324117
transposed_powerset-3,0.2,2.321928094887362,5,4.0,1,0.834215715337913
transposed_powerset-3,0.2,2.321928094887362,6,4.0,1,0.834215715337913
transposed_powerset-3,0.2,2.321928094887362,7,4.0,1,0.834215715337913
transposed_powerset-3,0.2,2.321928094887362,8,4.0,1,0.834215715337913
transposed_powerset-3,0.2,2.321928094887362,9,4.0,1,0.834215715337913
transposed_powerset-3,0.1,3.321928094887362,5,4.0,1,1.5930132192321564
transposed_powerset-3,0.1,3.321928094887362,6,4.0,1,1.5930132192321564
transposed_powerset-3,0.1,3.321928094887362,7,4.0,1,1.5930132192321564
transposed_powerset-3,0.1,3.321928094887362,8,5.0,1,1.5930132192321564
transposed_powerset-3,0.1,3.321928094887362,9,5.0,1,1.5930132192321564
transposed_powerset-3,0.05,4.321928094887363,5,4.0,1,2.140809128652131
transposed_powerset-3,0.05,4.321928094887363,6,4.0,1,2.140809128652131
transposed_powerset-3,0.05,4.321928094887363,7,5.0,1,2.140809128652131
transposed_powerset-3,0.05,4.321928094887363,8,5.0,1,2.140809128652131
transposed_powerset-3,0.05,4.321928094887363,9,5.0,1,2.140809128652131
transposed_powerset-3,0.025,5.321928094887363,5,4.0,1,2.494017205509989
transposed_powerset-3,0.025,5.321928094887363,6,5.0,1,2.494017205509989
transposed_powerset-3,0.025,5.321928094887363,7,5.0,1,2.494017205509989
transposed_powerset-3,0.025,5.321928094887363,8,6.0,1,2.494017205509989
transposed_powerset-3,0.025,5.321928094887363,9,5.0,1,2.494017205509989
transposed_powerset-3,0.01,6.643856189774724,5,5.0,1,2.7576205923122665
transposed_powerset-3,0.01,6.643856189774724,6,5.0,0,2.7576205923122665
transposed_powerset-3,0.01,6.643856189774724,7,5.0,1,2.7576205923122665
transposed_powerset-3,0.01,6.643856189774724,8,6.0,1,2.7576205923122665
transposed_powerset-3,0.01,6.643856189774724,9,6.0,1,2.7576205923122665
transposed_powerset-3,0.005,7.643856189774724,5,5.0,1,2.8637559229986174
transposed_powerset-3,0.005,7.643856189774724,6,6.0,1,2.8637559229986174
transposed_powerset-3,0.005,7.643856189774724,7,5.0,1,2.8637559229986174
transposed_powerset-3,0.005,7.643856189774724,8,6.0,1,2.8637559229986174
transposed_powerset-3,0.005,7.643856189774724,9,6.0,1,2.8637559229986174
transposed_powerset-4,0.2,2.321928094887362,5,5.0,1,1.1122876204505507
transposed_powerset-4,0.2,2.321928094887362,6,5.0,1,1.1122876204505507
transposed_powerset-4,0.2,2.321928094887362,7,5.0,1,1.1122876204505507
transposed_powerset-4,0.2,2.321928094887362,8,5.0,1,1.1122876204505507
transposed_powerset-4,0.2,2.321928094887362,9,5.0,1,1.1122876204505507
transposed_powerset-4,0.1,3.321928094887362,5,5.0,1,2.124017625642875
transposed_powerset-4,0.1,3.321928094887362,6,5.0,1,2.124017625642875
transposed_powerset-4,0.1,3.321928094887362,7,5.0,1,2.124017625642875
transposed_powerset-4,0.1,3.321928094887362,8,5.0,1,2.124017625642875
transposed_powerset-4,0.1,3.321928094887362,9,5.0,1,2.124017625642875
transposed_powerset-4,0.05,4.321928094887363,5,5.0,1,2.854412171536175
transposed_powerset-4,0.05,4.321928094887363,6,5.0,1,2.854412171536175
transposed_powerset-4,0.05,4.321928094887363,7,5.0,1,2.854412171536175
transposed_powerset-4,0.05,4.321928094887363,8,6.0,1,2.854412171536175
transposed_powerset-4,0.05,4.321928094887363,9,6.0,1,2.854412171536175
transposed_powerset-4,0.025,5.321928094887363,5,5.0,1,3.325356274013319
transposed_powerset-4,0.025,5.321928094887363,6,6.0,1,3.325356274013319
transposed_powerset-4,0.025,5.321928094887363,7,5.0,1,3.325356274013319
transposed_powerset-4,0.025,5.321928094887363,8,6.0,1,3.325356274013319
transposed_powerset-4,0.025,5.321928094887363,9,6.0,1,3.325356274013319
transposed_powerset-4,0.01,6.643856189774724,5,7.0,1,3.6768274564163552
transposed_powerset-4,0.01,6.643856189774724,6,7.0,1,3.6768274564163552
transposed_powerset-4,0.01,6.643856189774724,7,6.0,1,3.6768274564163552
transposed_powerset-4,0.01,6.643856189774724,8,7.0,1,3.6768274564163552
transposed_powerset-4,0.01,6.643856189774724,9,6.0,1,3.6768274564163552
transposed_powerset-4,0.005,7.643856189774724,5,7.0,1,3.8183412306648234
transposed_powerset-4,0.005,7.643856189774724,6,7.0,1,3.8183412306648234
transposed_powerset-4,0.005,7.643856189774724,7,6.0,1,3.8183412306648234
transposed_powerset-4,0.005,7.643856189774724,8,7.0,1,3.8183412306648234
transposed_powerset-4,0.005,7.643856189774724,9,6.0,1,3.8183412306648234
transposed_powerset-5,0.2,2.321928094887362,5,6.0,1,1.3903595255631884
transposed_powerset-5,0.2,2.321928094887362,6,6.0,1,1.3903595255631884
transposed_powerset-5,0.2,2.321928094887362,7,6.0,1,1.3903595255631884
transposed_powerset-5,0.2,2.321928094887362,8,6.0,1,1.3903595255631884
transposed_powerset-5,0.2,2.321928094887362,9,6.0,1,1.3903595255631884
transposed_powerset-5,0.1,3.321928094887362,5,7.0,1,2.6550220320535938
transposed_powerset-5,0.1,3.321928094887362,6,7.0,1,2.6550220320535938
transposed_powerset-5,0.1,3.321928094887362,7,7.0,1,2.6550220320535938
transposed_powerset-5,0.1,3.321928094887362,8,7.0,1,2.6550220320535938
transposed_powerset-5,0.1,3.321928094887362,9,7.0,1,2.6550220320535938
transposed_powerset-5,0.05,4.321928094887363,5,9.0,1,3.568015214420219
transposed_powerset-5,0.05,4.321928094887363,6,9.0,1,3.568015214420219
transposed_powerset-5,0.05,4.321928094887363,7,9.0,1,3.568015214420219
transposed_powerset-5,0.05,4.321928094887363,8,13.0,1,3.568015214420219
transposed_powerset-5,0.05,4.321928094887363,9,7.0,1,3.568015214420219
transposed_powerset-6,0.2,2.321928094887362,5,9.0,1,1.668431430675826
transposed_powerset-6,0.2,2.321928094887362,6,9.0,1,1.668431430675826
transposed_powerset-6,0.2,2.321928094887362,7,9.0,1,1.668431430675826
transposed_powerset-6,0.2,2.321928094887362,8,9.0,1,1.668431430675826
transposed_powerset-6,0.2,2.321928094887362,9,9.0,1,1.668431430675826
transposed_powerset-6,0.1,3.321928094887362,6,13.0,1,3.186026438464313


==> figures/data/threshold_pilot_points.csv <==
run_id,dimension,seed,value_bits,dictionary_width,active_k,nominal_bits,bits_per_dimension,train_code_count,lookup_bits,split,n,reconstruction_mse,reconstruction_mse_quantized,unseen_code_fraction,readout,worst_errors,worst_error,worst_error_ucb,mean_task_error,series
threshold_pilot-r1-ac22ec8118c4-s0,1,0,1,2,1,2,2.0,2,2,task_validation,32768,4.14087912880856e-13,0.06744812362911766,0.0,reconstruction,15271,0.466033935546875,0.4705841039480253,0.2190271342138624,reconstruction-r1-task_validation
threshold_pilot-r1-ac22ec8118c4-s0,1,0,1,2,1,2,2.0,2,2,task_validation,32768,4.14087912880856e-13,0.06744812362911766,0.0,lookup,8699,0.265472412109375,0.2695154519541846,0.1252023765884653,lookup-r1-task_validation
threshold_pilot-r1-ac22ec8118c4-s0,1,0,1,2,1,2,2.0,2,2,test,65536,4.126325208464954e-13,0.06802906718426399,0.0,reconstruction,30585,0.4666900634765625,0.4699042045733732,0.22025930753318212,reconstruction-r1-test
threshold_pilot-r1-ac22ec8118c4-s0,1,0,1,2,1,2,2.0,2,2,test,65536,4.126325208464954e-13,0.06802906718426399,0.0,lookup,17491,0.2668914794921875,0.2697487979954669,0.12512852882243555,lookup-r1-test
threshold_pilot-r1-ac22ec8118c4-s0,1,0,2,2,1,3,3.0,4,3,task_validation,32768,4.14087912880856e-13,0.0075557419224094365,0.0,reconstruction,5148,0.1571044921875,0.16044880935768197,0.0742430924670088,reconstruction-r1-task_validation
threshold_pilot-r1-ac22ec8118c4-s0,1,0,2,2,1,3,3.0,4,3,task_validation,32768,4.14087912880856e-13,0.0075557419224094365,0.0,lookup,5148,0.1571044921875,0.16044880935768197,0.06640714494364003,lookup-r1-task_validation
threshold_pilot-r1-ac22ec8118c4-s0,1,0,2,2,1,3,3.0,4,3,test,65536,4.126325208464954e-13,0.007623699212685098,0.0,reconstruction,10282,0.156890869140625,0.15924655098262325,0.07468434442872526,reconstruction-r1-test
threshold_pilot-r1-ac22ec8118c4-s0,1,0,2,2,1,3,3.0,4,3,test,65536,4.126325208464954e-13,0.007623699212685098,0.0,lookup,10419,0.1589813232421875,0.16134953461129245,0.06667771623747556,lookup-r1-test
threshold_pilot-r1-ac22ec8118c4-s0,1,0,3,2,1,4,4.0,8,4,task_validation,32768,4.14087912880856e-13,0.001469669633083133,0.0,reconstruction,2237,0.068267822265625,0.07060320457847916,0.03314041928228861,reconstruction-r1-task_validation
threshold_pilot-r1-ac22ec8118c4-s0,1,0,3,2,1,4,4.0,8,4,task_validation,32768,4.14087912880856e-13,0.001469669633083133,0.0,lookup,2237,0.068267822265625,0.07060320457847916,0.03203937012196053,lookup-r1-task_validation
threshold_pilot-r1-ac22ec8118c4-s0,1,0,3,2,1,4,4.0,8,4,test,65536,4.126325208464954e-13,0.001487747150918115,0.0,reconstruction,4566,0.069671630859375,0.07132920111520824,0.033405322599737296,reconstruction-r1-test
threshold_pilot-r1-ac22ec8118c4-s0,1,0,3,2,1,4,4.0,8,4,test,65536,4.126325208464954e-13,0.001487747150918115,0.0,lookup,4566,0.069671630859375,0.07132920111520824,0.0323629220792858,lookup-r1-test
threshold_pilot-r1-ac22ec8118c4-s0,1,0,4,2,1,5,5.0,17,5,task_validation,32768,4.14087912880856e-13,0.0003221187343492556,0.0,reconstruction,1094,0.03338623046875,0.03506475407111469,0.015506927102425464,reconstruction-r1-task_validation
threshold_pilot-r1-ac22ec8118c4-s0,1,0,4,2,1,5,5.0,17,5,task_validation,32768,4.14087912880856e-13,0.0003221187343492556,0.0,lookup,1088,0.033203125,0.03487733411509841,0.015093492972186583,lookup-r1-task_validation
threshold_pilot-r1-ac22ec8118c4-s0,1,0,4,2,1,5,5.0,17,5,test,65536,4.126325208464954e-13,0.0003244812494778504,0.0,reconstruction,2129,0.0324859619140625,0.033648116943502115,0.01557075149968689,reconstruction-r1-test
threshold_pilot-r1-ac22ec8118c4-s0,1,0,4,2,1,5,5.0,17,5,test,65536,4.126325208464954e-13,0.0003244812494778504,0.0,lookup,2129,0.0324859619140625,0.033648116943502115,0.015180749977089443,lookup-r1-test
threshold_pilot-r1-ac22ec8118c4-s0,1,0,5,2,1,6,6.0,34,6,task_validation,32768,4.14087912880856e-13,7.567279165316144e-05,0.0,reconstruction,530,0.01617431640625,0.01736812993531237,0.0075168404527889785,reconstruction-r1-task_validation
threshold_pilot-r1-ac22ec8118c4-s0,1,0,5,2,1,6,6.0,34,6,task_validation,32768,4.14087912880856e-13,7.567279165316144e-05,0.0,lookup,532,0.0162353515625,0.017431284493850882,0.0074439323775812565,lookup-r1-task_validation
threshold_pilot-r1-ac22ec8118c4-s0,1,0,5,2,1,6,6.0,34,6,test,65536,4.126325208464954e-13,7.489356178519676e-05,0.0,reconstruction,1048,0.0159912109375,0.01682088151189625,0.007471690546149499,reconstruction-r1-test
threshold_pilot-r1-ac22ec8118c4-s0,1,0,5,2,1,6,6.0,34,6,test,65536,4.126325208464954e-13,7.489356178519676e-05,0.0,lookup,1048,0.0159912109375,0.01682088151189625,0.007411013367355511,lookup-r1-test
threshold_pilot-r1-9712ddfc07fc-s1,1,1,1,2,1,2,2.0,2,2,task_validation,32768,3.2705709062450024e-13,0.07088587544383357,0.0,reconstruction,15550,0.47454833984375,0.47910255561552495,0.22587661519428154,reconstruction-r1-task_validation
threshold_pilot-r1-9712ddfc07fc-s1,1,1,1,2,1,2,2.0,2,2,task_validation,32768,3.2705709062450024e-13,0.07088587544383357,0.0,lookup,8583,0.261932373046875,0.26595839625033046,0.12495892208692265,lookup-r1-task_validation
threshold_pilot-r1-9712ddfc07fc-s1,1,1,1,2,1,2,2.0,2,2,test,65536,3.2516754391209056e-13,0.07145475029120893,0.0,reconstruction,31132,0.47503662109375,0.47825361964336427,0.22712576261130712,reconstruction-r1-test
threshold_pilot-r1-9712ddfc07fc-s1,1,1,1,2,1,2,2.0,2,2,test,65536,3.2516754391209056e-13,0.07145475029120893,0.0,lookup,17181,0.2621612548828125,0.2650025032081035,0.12485149901866446,lookup-r1-test
threshold_pilot-r1-9712ddfc07fc-s1,1,1,2,2,1,3,3.0,4,3,task_validation,32768,3.2705709062450024e-13,0.007882756153952753,0.0,reconstruction,5215,0.159149169921875,0.16251075981782104,0.07586085225363515,reconstruction-r1-task_validation
threshold_pilot-r1-9712ddfc07fc-s1,1,1,2,2,1,3,3.0,4,3,task_validation,32768,3.2705709062450024e-13,0.007882756153952753,0.0,lookup,5279,0.161102294921875,0.1644802029611539,0.06683940272177419,lookup-r1-task_validation
threshold_pilot-r1-9712ddfc07fc-s1,1,1,2,2,1,3,3.0,4,3,test,65536,3.2516754391209056e-13,0.007960286548496192,0.0,reconstruction,10522,0.160552978515625,0.1629305152266693,0.07636382549505896,reconstruction-r1-test
threshold_pilot-r1-9712ddfc07fc-s1,1,1,2,2,1,3,3.0,4,3,test,65536,3.2516754391209056e-13,0.007960286548496192,0.0,lookup,10659,0.1626434326171875,0.16503324884401577,0.06721851576341795,lookup-r1-test
threshold_pilot-r1-9712ddfc07fc-s1,1,1,3,2,1,4,4.0,8,4,task_validation,32768,3.2705709062450024e-13,0.001490429516620141,0.0,reconstruction,2252,0.0687255859375,0.07106804226800606,0.03332453902049731,reconstruction-r1-task_validation
threshold_pilot-r1-9712ddfc07fc-s1,1,1,3,2,1,4,4.0,8,4,task_validation,32768,3.2705709062450024e-13,0.001490429516620141,0.0,lookup,2271,0.069305419921875,0.07165679452635956,0.03208978528034885,lookup-r1-task_validation
threshold_pilot-r1-9712ddfc07fc-s1,1,1,3,2,1,4,4.0,8,4,test,65536,3.2516754391209056e-13,0.0015025822329720968,0.0,reconstruction,4618,0.070465087890625,0.07213121792451971,0.03351699665028562,reconstruction-r1-test
threshold_pilot-r1-9712ddfc07fc-s1,1,1,3,2,1,4,4.0,8,4,test,65536,3.2516754391209056e-13,0.0015025822329720968,0.0,lookup,4618,0.070465087890625,0.07213121792451971,0.03235852193972232,lookup-r1-test
threshold_pilot-r1-9712ddfc07fc-s1,1,1,4,2,1,5,5.0,17,5,task_validation,32768,3.2705709062450024e-13,0.00033879718187931814,0.0,reconstruction,1070,0.03265380859375,0.03431499444706343,0.015716135094009653,reconstruction-r1-task_validation
threshold_pilot-r1-9712ddfc07fc-s1,1,1,4,2,1,5,5.0,17,5,task_validation,32768,3.2705709062450024e-13,0.00033879718187931814,0.0,lookup,1072,0.03271484375,0.03437748260179724,0.015423220040628054,lookup-r1-task_validation
threshold_pilot-r1-9712ddfc07fc-s1,1,1,4,2,1,5,5.0,17,5,test,65536,3.2516754391209056e-13,0.00033821589399478076,0.0,reconstruction,2166,0.033050537109375,0.0342221920678956,0.01572826158033205,reconstruction-r1-test
threshold_pilot-r1-9712ddfc07fc-s1,1,1,4,2,1,5,5.0,17,5,test,65536,3.2516754391209056e-13,0.00033821589399478076,0.0,lookup,2229,0.0340118408203125,0.03519946638987431,0.015435838745952469,lookup-r1-test
threshold_pilot-r1-9712ddfc07fc-s1,1,1,5,2,1,6,6.0,34,6,task_validation,32768,3.2705709062450024e-13,7.848601155575426e-05,0.0,reconstruction,547,0.016693115234375,0.01790481190414985,0.007634555372907502,reconstruction-r1-task_validation
threshold_pilot-r1-9712ddfc07fc-s1,1,1,5,2,1,6,6.0,34,6,task_validation,32768,3.2705709062450024e-13,7.848601155575426e-05,0.0,lookup,539,0.016448974609375,0.01765229265398865,0.007582231001420455,lookup-r1-task_validation
threshold_pilot-r1-9712ddfc07fc-s1,1,1,5,2,1,6,6.0,34,6,test,65536,3.2516754391209056e-13,7.89111619102227e-05,0.0,reconstruction,1087,0.0165863037109375,0.01743056080435738,0.007633630597812805,reconstruction-r1-test
threshold_pilot-r1-9712ddfc07fc-s1,1,1,5,2,1,6,6.0,34,6,test,65536,3.2516754391209056e-13,7.89111619102227e-05,0.0,lookup,1087,0.0165863037109375,0.01743056080435738,0.007591090943456745,lookup-r1-test
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,1,2,1,2,2.0,2,2,task_validation,32768,2.728386788803502e-13,0.07703471693636094,0.0,reconstruction,15981,0.487701416015625,0.492259285494741,0.23759942227211633,reconstruction-r1-task_validation
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,1,2,1,2,2.0,2,2,task_validation,32768,2.728386788803502e-13,0.07703471693636094,0.0,lookup,8372,0.2554931640625,0.25948737289610607,0.12470616017152371,lookup-r1-task_validation
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,1,2,1,2,2.0,2,2,test,65536,2.7016772131156464e-13,0.07759443883596936,0.0,reconstruction,31991,0.4881439208984375,0.4913635938669324,0.23884943480132728,reconstruction-r1-test
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,1,2,1,2,2.0,2,2,test,65536,2.7016772131156464e-13,0.07759443883596936,0.0,lookup,16798,0.256317138671875,0.25913794832576165,0.12453977523311492,lookup-r1-test
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,2,2,1,3,3.0,4,3,task_validation,32768,2.728386788803502e-13,0.008518829959001897,0.0,reconstruction,5361,0.163604736328125,0.16700329748557718,0.07909541722033847,reconstruction-r1-task_validation
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,2,2,1,3,3.0,4,3,task_validation,32768,2.728386788803502e-13,0.008518829959001897,0.0,lookup,5411,0.165130615234375,0.16854163152296603,0.06779442691150415,lookup-r1-task_validation
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,2,2,1,3,3.0,4,3,test,65536,2.7016772131156464e-13,0.008609261013002089,0.0,reconstruction,10761,0.1641998291015625,0.16659869692661883,0.0796247316362338,reconstruction-r1-test
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,2,2,1,3,3.0,4,3,test,65536,2.7016772131156464e-13,0.008609261013002089,0.0,lookup,10932,0.16680908203125,0.1692229533416045,0.0682026852843582,lookup-r1-test
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,3,2,1,4,4.0,8,4,task_validation,32768,2.728386788803502e-13,0.0015902940916437823,0.0,reconstruction,2324,0.0709228515625,0.07329885884743001,0.03429949062194526,reconstruction-r1-task_validation
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,3,2,1,4,4.0,8,4,task_validation,32768,2.728386788803502e-13,0.0015902940916437823,0.0,lookup,2304,0.0703125,0.07267925379749451,0.032489795255987296,lookup-r1-task_validation
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,3,2,1,4,4.0,8,4,test,65536,2.7016772131156464e-13,0.0015854922435980892,0.0,reconstruction,4690,0.071563720703125,0.07324160336197151,0.03425629467558651,reconstruction-r1-test
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,3,2,1,4,4.0,8,4,test,65536,2.7016772131156464e-13,0.0015854922435980892,0.0,lookup,4690,0.071563720703125,0.07324160336197151,0.03259920211598088,lookup-r1-test
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,4,2,1,5,5.0,16,5,task_validation,32768,2.728386788803502e-13,0.0003477832334439607,0.0,reconstruction,1138,0.03472900390625,0.03643877262670765,0.016136400627367424,reconstruction-r1-task_validation
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,4,2,1,5,5.0,16,5,task_validation,32768,2.728386788803502e-13,0.0003477832334439607,0.0,lookup,1138,0.03472900390625,0.03643877262670765,0.015876926634668255,lookup-r1-task_validation
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,4,2,1,5,5.0,16,5,test,65536,2.7016772131156464e-13,0.00034763743926227687,0.0,reconstruction,2220,0.03387451171875,0.03505987126715071,0.016109940127077223,reconstruction-r1-test
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,4,2,1,5,5.0,16,5,test,65536,2.7016772131156464e-13,0.00034763743926227687,0.0,lookup,2237,0.0341339111328125,0.035323546674247794,0.01584323200662115,lookup-r1-test
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,5,2,1,6,6.0,33,6,task_validation,32768,2.728386788803502e-13,8.263299121106518e-05,0.0,reconstruction,543,0.016571044921875,0.0177785603978644,0.00780375938378238,reconstruction-r1-task_validation
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,5,2,1,6,6.0,33,6,task_validation,32768,2.728386788803502e-13,8.263299121106518e-05,0.0,lookup,576,0.017578125,0.018819665372937666,0.007742396081531036,lookup-r1-task_validation
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,5,2,1,6,6.0,33,6,test,65536,2.7016772131156464e-13,8.344379611740789e-05,0.0,reconstruction,1138,0.017364501953125,0.018227424141505223,0.007847522127779814,reconstruction-r1-test
threshold_pilot-r1-2df5a8d49f8d-s2,1,2,5,2,1,6,6.0,33,6,test,65536,2.7016772131156464e-13,8.344379611740789e-05,0.0,lookup,1129,0.0172271728515625,0.018086833725836648,0.00778584559525446,lookup-r1-test
threshold_pilot-r2-7618985b6d88-s0,2,0,1,4,2,4,2.0,4,3,task_validation,32768,1.0951279299184347e-06,0.1940372378329589,0.0,reconstruction,13762,0.41998291015625,0.4244880364263136,0.21259765028370906,reconstruction-r2-task_validation
threshold_pilot-r2-7618985b6d88-s0,2,0,1,4,2,4,2.0,4,3,task_validation,32768,1.0951279299184347e-06,0.1940372378329589,0.0,lookup,8680,0.264892578125,0.26893285351264645,0.15337251754566839,lookup-r2-task_validation
threshold_pilot-r2-7618985b6d88-s0,2,0,1,4,2,4,2.0,4,3,test,65536,1.0956698290643166e-06,0.193622934219973,0.0,reconstruction,27372,0.41766357421875,0.4208425993089854,0.21091832583251238,reconstruction-r2-test
threshold_pilot-r2-7618985b6d88-s0,2,0,1,4,2,4,2.0,4,3,test,65536,1.0956698290643166e-06,0.193622934219973,0.0,lookup,17350,0.264739990234375,0.2675900513092687,0.15283303060373138,lookup-r2-test
threshold_pilot-r2-7618985b6d88-s0,2,0,2,4,2,7,3.5,13,4,task_validation,32768,1.0951279299184347e-06,0.01731850430295393,0.0,reconstruction,5254,0.16033935546875,0.16371091013011296,0.09993544771524468,reconstruction-r2-task_validation
threshold_pilot-r2-7618985b6d88-s0,2,0,2,4,2,7,3.5,13,4,task_validation,32768,1.0951279299184347e-06,0.01731850430295393,0.0,lookup,5284,0.1612548828125,0.16463405832952996,0.09254020027168103,lookup-r2-task_validation
threshold_pilot-r2-7618985b6d88-s0,2,0,2,4,2,7,3.5,13,4,test,65536,1.0956698290643166e-06,0.017360328299725194,0.0,reconstruction,10465,0.1596832275390625,0.16205561359374043,0.09984732559815647,reconstruction-r2-test
threshold_pilot-r2-7618985b6d88-s0,2,0,2,4,2,7,3.5,13,4,test,65536,1.0956698290643166e-06,0.017360328299725194,0.0,lookup,10505,0.1602935791015625,0.16266958222893424,0.09235336587109756,lookup-r2-test
threshold_pilot-r2-7618985b6d88-s0,2,0,3,4,2,9,4.5,42,6,task_validation,32768,1.0951279299184347e-06,0.003147547128308207,0.0,reconstruction,1909,0.058258056640625,0.06043080974963491,0.04440647695770711,reconstruction-r2-task_validation
threshold_pilot-r2-7618985b6d88-s0,2,0,3,4,2,9,4.5,42,6,task_validation,32768,1.0951279299184347e-06,0.003147547128308207,0.0,lookup,1924,0.0587158203125,0.06089636753366788,0.043263126794660316,lookup-r2-task_validation
threshold_pilot-r2-7618985b6d88-s0,2,0,3,4,2,9,4.5,42,6,test,65536,1.0956698290643166e-06,0.0031716204689351745,0.0,reconstruction,3690,0.056304931640625,0.05780821844173584,0.04456849158800709,reconstruction-r2-test
threshold_pilot-r2-7618985b6d88-s0,2,0,3,4,2,9,4.5,42,6,test,65536,1.0956698290643166e-06,0.0031716204689351745,0.0,lookup,3732,0.05694580078125,0.05845696475763991,0.0434205399230778,lookup-r2-test
threshold_pilot-r2-7618985b6d88-s0,2,0,4,4,2,11,5.5,153,8,task_validation,32768,1.0951279299184347e-06,0.0006911902273513293,0.0,reconstruction,843,0.025726318359375,0.02721165719482036,0.02111058687301442,reconstruction-r2-task_validation
threshold_pilot-r2-7618985b6d88-s0,2,0,4,4,2,11,5.5,153,8,task_validation,32768,1.0951279299184347e-06,0.0006911902273513293,0.0,lookup,847,0.025848388671875,0.02733703642107561,0.02086025622117088,lookup-r2-task_validation
threshold_pilot-r2-7618985b6d88-s0,2,0,4,4,2,11,5.5,153,8,test,65536,1.0956698290643166e-06,0.0006916408100854476,0.0,reconstruction,1691,0.0258026123046875,0.026844599989816278,0.021158593141438326,reconstruction-r2-test
threshold_pilot-r2-7618985b6d88-s0,2,0,4,4,2,11,5.5,153,8,test,65536,1.0956698290643166e-06,0.0006916408100854476,0.0,lookup,1691,0.0258026123046875,0.026844599989816278,0.020945432482110674,lookup-r2-test
threshold_pilot-r2-7618985b6d88-s0,2,0,5,4,2,13,6.5,580,10,task_validation,32768,1.0951279299184347e-06,0.0001637408845838146,3.0517578125e-05,reconstruction,425,0.012969970703125,0.01404596298814557,0.010357645133606732,reconstruction-r2-task_validation
threshold_pilot-r2-7618985b6d88-s0,2,0,5,4,2,13,6.5,580,10,task_validation,32768,1.0951279299184347e-06,0.0001637408845838146,3.0517578125e-05,lookup,425,0.012969970703125,0.01404596298814557,0.010368414288741752,lookup-r2-task_validation
threshold_pilot-r2-7618985b6d88-s0,2,0,5,4,2,13,6.5,580,10,test,65536,1.0956698290643166e-06,0.00016337443275802864,0.0,reconstruction,811,0.0123748779296875,0.013109042934566596,0.010361359149712854,reconstruction-r2-test
threshold_pilot-r2-7618985b6d88-s0,2,0,5,4,2,13,6.5,580,10,test,65536,1.0956698290643166e-06,0.00016337443275802864,0.0,lookup,824,0.0125732421875,0.013312996453514865,0.010347420402519398,lookup-r2-test
threshold_pilot-r2-b8ff203c62b5-s1,2,1,1,4,2,4,2.0,4,3,task_validation,32768,5.060617381087549e-07,0.0830002781234774,0.0,reconstruction,16453,0.502105712890625,0.50666397324117,0.21769444380804007,reconstruction-r2-task_validation
threshold_pilot-r2-b8ff203c62b5-s1,2,1,1,4,2,4,2.0,4,3,task_validation,32768,5.060617381087549e-07,0.0830002781234774,0.0,lookup,13244,0.4041748046875,0.4086553064397328,0.14916708788680658,lookup-r2-task_validation
threshold_pilot-r2-b8ff203c62b5-s1,2,1,1,4,2,4,2.0,4,3,test,65536,4.513575354773928e-07,0.08305370620690264,0.0,reconstruction,32414,0.494598388671875,0.4978185663399425,0.21698935500337932,reconstruction-r2-test
threshold_pilot-r2-b8ff203c62b5-s1,2,1,1,4,2,4,2.0,4,3,test,65536,4.513575354773928e-07,0.08305370620690264,0.0,lookup,26339,0.4019012451171875,0.40506220516862645,0.14913520551963053,lookup-r2-test
threshold_pilot-r2-b8ff203c62b5-s1,2,1,2,4,2,7,3.5,16,5,task_validation,32768,5.060617381087549e-07,0.009219880531016791,0.0,reconstruction,5571,0.170013427734375,0.17346361177420333,0.08105941578556482,reconstruction-r2-task_validation
threshold_pilot-r2-b8ff203c62b5-s1,2,1,2,4,2,7,3.5,16,5,task_validation,32768,5.060617381087549e-07,0.009219880531016791,0.0,lookup,5558,0.16961669921875,0.17306373948696244,0.0696347591814058,lookup-r2-task_validation
threshold_pilot-r2-b8ff203c62b5-s1,2,1,2,4,2,7,3.5,16,5,test,65536,4.513575354773928e-07,0.009227019471791484,0.0,reconstruction,10927,0.1667327880859375,0.16914622371250934,0.08103699744738209,reconstruction-r2-test
threshold_pilot-r2-b8ff203c62b5-s1,2,1,2,4,2,7,3.5,16,5,test,65536,4.513575354773928e-07,0.009227019471791484,0.0,lookup,10867,0.1658172607421875,0.16822545405396513,0.0694468732220453,lookup-r2-test
threshold_pilot-r2-b8ff203c62b5-s1,2,1,3,4,2,9,4.5,64,7,task_validation,32768,5.060617381087549e-07,0.0016851190418223421,0.0,reconstruction,2419,0.073822021484375,0.0762413098344839,0.03470248374305047,reconstruction-r2-task_validation
threshold_pilot-r2-b8ff203c62b5-s1,2,1,3,4,2,9,4.5,64,7,task_validation,32768,5.060617381087549e-07,0.0016851190418223421,0.0,lookup,2389,0.072906494140625,0.0753122329253696,0.033235969431589074,lookup-r2-task_validation
threshold_pilot-r2-b8ff203c62b5-s1,2,1,3,4,2,9,4.5,64,7,test,65536,4.513575354773928e-07,0.0016982844503158545,0.0,reconstruction,4678,0.071380615234375,0.07305654704752704,0.034869353442597596,reconstruction-r2-test
threshold_pilot-r2-b8ff203c62b5-s1,2,1,3,4,2,9,4.5,64,7,test,65536,4.513575354773928e-07,0.0016982844503158545,0.0,lookup,4706,0.071807861328125,0.07348834022615264,0.03340846236034106,lookup-r2-test
threshold_pilot-r2-b8ff203c62b5-s1,2,1,4,4,2,11,5.5,256,9,task_validation,32768,5.060617381087549e-07,0.00036876459683913583,0.0,reconstruction,1136,0.03466796875,0.036376331988898225,0.01641502641396322,reconstruction-r2-task_validation
threshold_pilot-r2-b8ff203c62b5-s1,2,1,4,4,2,11,5.5,256,9,task_validation,32768,5.060617381087549e-07,0.00036876459683913583,0.0,lookup,1148,0.0350341796875,0.03675095522449942,0.016283723266243586,lookup-r2-task_validation
threshold_pilot-r2-b8ff203c62b5-s1,2,1,4,4,2,11,5.5,256,9,test,65536,4.513575354773928e-07,0.00036853644298804553,0.0,reconstruction,2235,0.0341033935546875,0.035292526978609386,0.016399372358126375,reconstruction-r2-test
threshold_pilot-r2-b8ff203c62b5-s1,2,1,4,4,2,11,5.5,256,9,test,65536,4.513575354773928e-07,0.00036853644298804553,0.0,lookup,2215,0.0337982177734375,0.0349823162132781,0.016252340575933222,lookup-r2-test
threshold_pilot-r2-b8ff203c62b5-s1,2,1,5,4,2,13,6.5,1021,10,task_validation,32768,5.060617381087549e-07,8.749738356936347e-05,6.103515625e-05,reconstruction,539,0.016448974609375,0.01765229265398865,0.008042187285213526,reconstruction-r2-task_validation
threshold_pilot-r2-b8ff203c62b5-s1,2,1,5,4,2,13,6.5,1021,10,task_validation,32768,5.060617381087549e-07,8.749738356936347e-05,6.103515625e-05,lookup,556,0.0169677734375,0.018188819323596,0.008160394424334066,lookup-r2-task_validation
threshold_pilot-r2-b8ff203c62b5-s1,2,1,5,4,2,13,6.5,1021,10,test,65536,4.513575354773928e-07,8.663573689307148e-05,1.52587890625e-05,reconstruction,1069,0.0163116455078125,0.017149205153526748,0.007990698194457172,reconstruction-r2-test
threshold_pilot-r2-b8ff203c62b5-s1,2,1,5,4,2,13,6.5,1021,10,test,65536,4.513575354773928e-07,8.663573689307148e-05,1.52587890625e-05,lookup,1116,0.01702880859375,0.017883734384960978,0.008095518468295607,lookup-r2-test
threshold_pilot-r2-7919d109ffdc-s2,2,2,1,4,2,4,2.0,8,4,task_validation,32768,6.296173486663029e-14,0.047063670719097575,0.0,reconstruction,11729,0.357940673828125,0.3623211954395741,0.1602107669834051,reconstruction-r2-task_validation
threshold_pilot-r2-7919d109ffdc-s2,2,2,1,4,2,4,2.0,8,4,task_validation,32768,6.296173486663029e-14,0.047063670719097575,0.0,lookup,11000,0.335693359375,0.3400102620860818,0.13881606533613605,lookup-r2-task_validation
threshold_pilot-r2-7919d109ffdc-s2,2,2,1,4,2,4,2.0,8,4,test,65536,6.300963554594448e-14,0.047012394790996774,0.0,reconstruction,23534,0.359100341796875,0.36219494701688804,0.16027832777036366,reconstruction-r2-test
threshold_pilot-r2-7919d109ffdc-s2,2,2,1,4,2,4,2.0,8,4,test,65536,6.300963554594448e-14,0.047012394790996774,0.0,lookup,22131,0.3376922607421875,0.34074378869342337,0.13920699909169187,lookup-r2-test
threshold_pilot-r2-7919d109ffdc-s2,2,2,2,4,2,7,3.5,32,6,task_validation,32768,6.296173486663029e-14,0.004949871889127383,0.0,reconstruction,3330,0.10162353515625,0.10441049936565275,0.05705841452262036,reconstruction-r2-task_validation
threshold_pilot-r2-7919d109ffdc-s2,2,2,2,4,2,7,3.5,32,6,task_validation,32768,6.296173486663029e-14,0.004949871889127383,0.0,lookup,3372,0.1029052734375,0.10570743953362541,0.055312185576467804,lookup-r2-task_validation
threshold_pilot-r2-7919d109ffdc-s2,2,2,2,4,2,7,3.5,32,6,test,65536,6.300963554594448e-14,0.00494658239434002,0.0,reconstruction,6726,0.102630615234375,0.1046011606977513,0.05704734705293866,reconstruction-r2-test
threshold_pilot-r2-7919d109ffdc-s2,2,2,2,4,2,7,3.5,32,6,test,65536,6.300963554594448e-14,0.00494658239434002,0.0,lookup,6718,0.102508544921875,0.10447806704229046,0.05527723056946099,lookup-r2-test
threshold_pilot-r2-7919d109ffdc-s2,2,2,3,4,2,9,4.5,122,7,task_validation,32768,6.296173486663029e-14,0.000880426628905535,0.0,reconstruction,1044,0.0318603515625,0.03350250990102676,0.025228222560789344,reconstruction-r2-task_validation
threshold_pilot-r2-7919d109ffdc-s2,2,2,3,4,2,9,4.5,122,7,task_validation,32768,6.296173486663029e-14,0.000880426628905535,0.0,lookup,1063,0.032440185546875,0.034096274020397735,0.02471283943422379,lookup-r2-task_validation
threshold_pilot-r2-7919d109ffdc-s2,2,2,3,4,2,9,4.5,122,7,test,65536,6.300963554594448e-14,0.0008743766369869867,0.0,reconstruction,2129,0.0324859619140625,0.033648116943502115,0.025090818880590175,reconstruction-r2-test
threshold_pilot-r2-7919d109ffdc-s2,2,2,3,4,2,9,4.5,122,7,test,65536,6.300963554594448e-14,0.0008743766369869867,0.0,lookup,2128,0.032470703125,0.03363260013535903,0.024649835401965726,lookup-r2-test
threshold_pilot-r2-7919d109ffdc-s2,2,2,4,4,2,11,5.5,503,9,task_validation,32768,6.296173486663029e-14,0.0001911406931277986,9.1552734375e-05,reconstruction,468,0.0142822265625,0.015408126822884727,0.011825158798799487,reconstruction-r2-task_validation
threshold_pilot-r2-7919d109ffdc-s2,2,2,4,4,2,11,5.5,503,9,task_validation,32768,6.296173486663029e-14,0.0001911406931277986,9.1552734375e-05,lookup,481,0.014678955078125,0.01581946838855533,0.01184987415899163,lookup-r2-task_validation
threshold_pilot-r2-7919d109ffdc-s2,2,2,4,4,2,11,5.5,503,9,test,65536,6.300963554594448e-14,0.00018971049128105766,1.52587890625e-05,reconstruction,920,0.0140380859375,0.014817767544339278,0.011774654146047165,reconstruction-r2-test
threshold_pilot-r2-7919d109ffdc-s2,2,2,4,4,2,11,5.5,503,9,test,65536,6.300963554594448e-14,0.00018971049128105766,1.52587890625e-05,lookup,932,0.01422119140625,0.015005708123831864,0.011761617800357404,lookup-r2-test
threshold_pilot-r2-7919d109ffdc-s2,2,2,5,4,2,13,6.5,2029,11,task_validation,32768,6.296173486663029e-14,4.451267759630758e-05,9.1552734375e-05,reconstruction,232,0.007080078125,0.007890556112081878,0.005728593902737048,reconstruction-r2-task_validation
threshold_pilot-r2-7919d109ffdc-s2,2,2,5,4,2,13,6.5,2029,11,task_validation,32768,6.296173486663029e-14,4.451267759630758e-05,9.1552734375e-05,lookup,254,0.00775146484375,0.00859687741474469,0.005926257121364858,lookup-r2-task_validation
threshold_pilot-r2-7919d109ffdc-s2,2,2,5,4,2,13,6.5,2029,11,test,65536,6.300963554594448e-14,4.4590250280306745e-05,9.1552734375e-05,reconstruction,457,0.0069732666015625,0.007532073854371298,0.005734522904352242,reconstruction-r2-test
threshold_pilot-r2-7919d109ffdc-s2,2,2,5,4,2,13,6.5,2029,11,test,65536,6.300963554594448e-14,4.4590250280306745e-05,9.1552734375e-05,lookup,485,0.0074005126953125,0.007975309965177306,0.0059236170376267714,lookup-r2-test
threshold_pilot-r4-3c034ba84568-s0,4,0,1,8,4,8,2.0,16,5,task_validation,32768,9.720392771196343e-07,0.31603699659630546,0.0,reconstruction,15263,0.465789794921875,0.47033982772596594,0.23324242644995188,reconstruction-r4-task_validation
threshold_pilot-r4-3c034ba84568-s0,4,0,1,8,4,8,2.0,16,5,task_validation,32768,9.720392771196343e-07,0.31603699659630546,0.0,lookup,8965,0.273590087890625,0.27767090720531984,0.1463539220487384,lookup-r4-task_validation
threshold_pilot-r4-3c034ba84568-s0,4,0,1,8,4,8,2.0,16,5,test,65536,9.204538219825932e-07,0.31488386327400786,0.0,reconstruction,30452,0.46466064453125,0.4678739547633516,0.23217322609641336,reconstruction-r4-test
threshold_pilot-r4-3c034ba84568-s0,4,0,1,8,4,8,2.0,16,5,test,65536,9.204538219825932e-07,0.31488386327400786,0.0,lookup,17940,0.27374267578125,0.2766225356207611,0.1462401560674315,lookup-r4-test
threshold_pilot-r4-3c034ba84568-s0,4,0,2,8,4,13,3.25,109,7,task_validation,32768,9.720392771196343e-07,0.02600728646730879,9.1552734375e-05,reconstruction,5708,0.1741943359375,0.17767724404696464,0.1188607388344445,reconstruction-r4-task_validation
threshold_pilot-r4-3c034ba84568-s0,4,0,2,8,4,13,3.25,109,7,task_validation,32768,9.720392771196343e-07,0.02600728646730879,9.1552734375e-05,lookup,5628,0.1717529296875,0.17521681859553634,0.10718149313828812,lookup-r4-task_validation
threshold_pilot-r4-3c034ba84568-s0,4,0,2,8,4,13,3.25,109,7,test,65536,9.204538219825932e-07,0.02596964915788208,0.0001373291015625,reconstruction,11258,0.171783447265625,0.17422534024812047,0.11853564682827201,reconstruction-r4-test
threshold_pilot-r4-3c034ba84568-s0,4,0,2,8,4,13,3.25,109,7,test,65536,9.204538219825932e-07,0.02596964915788208,0.0001373291015625,lookup,11064,0.1688232421875,0.17124855059038996,0.10671569361831203,lookup-r4-test
threshold_pilot-r4-3c034ba84568-s0,4,0,3,8,4,18,4.5,999,10,task_validation,32768,9.720392771196343e-07,0.0047742052757004045,0.00140380859375,reconstruction,2232,0.068115234375,0.07044825210487024,0.053898480397631815,reconstruction-r4-task_validation
threshold_pilot-r4-3c034ba84568-s0,4,0,3,8,4,18,4.5,999,10,task_validation,32768,9.720392771196343e-07,0.0047742052757004045,0.00140380859375,lookup,2270,0.06927490234375,0.0716258087319268,0.05271426114169034,lookup-r4-task_validation
threshold_pilot-r4-3c034ba84568-s0,4,0,3,8,4,18,4.5,999,10,test,65536,9.204538219825932e-07,0.004773979496446934,0.0010833740234375,reconstruction,4412,0.06732177734375,0.06895363428146337,0.053851313138870434,reconstruction-r4-test
threshold_pilot-r4-3c034ba84568-s0,4,0,3,8,4,18,4.5,999,10,test,65536,9.204538219825932e-07,0.004773979496446934,0.0010833740234375,lookup,4495,0.0685882568359375,0.0702340405706906,0.05255077358331615,lookup-r4-test
threshold_pilot-r4-3c034ba84568-s0,4,0,4,8,4,22,5.5,10951,14,task_validation,32768,9.720392771196343e-07,0.001037568139043613,0.019683837890625,reconstruction,1112,0.033935546875,0.035626935607611945,0.025712618263818883,reconstruction-r4-task_validation
threshold_pilot-r4-3c034ba84568-s0,4,0,4,8,4,22,5.5,10951,14,task_validation,32768,9.720392771196343e-07,0.001037568139043613,0.019683837890625,lookup,1465,0.044708251953125,0.04663146262266732,0.034391446080958274,lookup-r4-task_validation
threshold_pilot-r4-3c034ba84568-s0,4,0,4,8,4,22,5.5,10951,14,test,65536,9.204538219825932e-07,0.0010383502839147701,0.0179443359375,reconstruction,2160,0.032958984375,0.03412910494824857,0.025757790544049364,reconstruction-r4-test
threshold_pilot-r4-3c034ba84568-s0,4,0,4,8,4,22,5.5,10951,14,test,65536,9.204538219825932e-07,0.0010383502839147701,0.0179443359375,lookup,2849,0.0434722900390625,0.04480516332734151,0.033946409253430856,lookup-r4-test
threshold_pilot-r4-3c034ba84568-s0,4,0,5,8,4,26,6.5,53555,16,task_validation,32768,9.720392771196343e-07,0.0002451414750963282,0.66717529296875,reconstruction,534,0.01629638671875,0.017494434868870007,0.01261653508608642,reconstruction-r4-task_validation
threshold_pilot-r4-3c034ba84568-s0,4,0,5,8,4,26,6.5,53555,16,task_validation,32768,9.720392771196343e-07,0.0002451414750963282,0.66717529296875,lookup,11167,0.340789794921875,0.3451221962164994,0.1736627394153226,lookup-r4-task_validation
threshold_pilot-r4-3c034ba84568-s0,4,0,5,8,4,26,6.5,53555,16,test,65536,9.204538219825932e-07,0.00024511185448899763,0.6606903076171875,reconstruction,1071,0.0163421630859375,0.01718046980672531,0.012621811524630757,reconstruction-r4-test
threshold_pilot-r4-3c034ba84568-s0,4,0,5,8,4,26,6.5,53555,16,test,65536,9.204538219825932e-07,0.00024511185448899763,0.6606903076171875,lookup,22132,0.33770751953125,0.3407590806280837,0.17267860345476882,lookup-r4-test
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,1,8,4,8,2.0,16,5,task_validation,32768,5.331348475715057e-07,0.29761393876112585,0.0,reconstruction,20179,0.615814208984375,0.6202415109378302,0.22764735068044356,reconstruction-r4-task_validation
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,1,8,4,8,2.0,16,5,task_validation,32768,5.331348475715057e-07,0.29761393876112585,0.0,lookup,10012,0.3055419921875,0.30975551260591516,0.13570668061108185,lookup-r4-task_validation
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,1,8,4,8,2.0,16,5,test,65536,4.6241538939061293e-07,0.2970881739674058,0.0,reconstruction,40302,0.614959716796875,0.6180900809560104,0.226491635379437,reconstruction-r4-test
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,1,8,4,8,2.0,16,5,test,65536,4.6241538939061293e-07,0.2970881739674058,0.0,lookup,19603,0.2991180419921875,0.30207412710744086,0.1356253675235215,lookup-r4-test
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,2,8,4,13,3.25,107,7,task_validation,32768,5.331348475715057e-07,0.02243167089925227,0.0,reconstruction,7849,0.239532470703125,0.24344286471857599,0.11353524992076766,reconstruction-r4-task_validation
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,2,8,4,13,3.25,107,7,task_validation,32768,5.331348475715057e-07,0.02243167089925227,0.0,lookup,7079,0.216033935546875,0.21980721634347705,0.10216797411966184,lookup-r4-task_validation
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,2,8,4,13,3.25,107,7,test,65536,4.6241538939061293e-07,0.02242602805856709,7.62939453125e-05,reconstruction,15731,0.2400360107421875,0.2427963553265976,0.11343783530555046,reconstruction-r4-test
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,2,8,4,13,3.25,107,7,test,65536,4.6241538939061293e-07,0.02242602805856709,7.62939453125e-05,lookup,14224,0.217041015625,0.2197065467048817,0.10193186561383111,lookup-r4-test
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,3,8,4,18,4.5,1091,11,task_validation,32768,5.331348475715057e-07,0.00418408779471683,0.000762939453125,reconstruction,2761,0.084259033203125,0.08682567301822121,0.051622422442990895,reconstruction-r4-task_validation
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,3,8,4,18,4.5,1091,11,task_validation,32768,5.331348475715057e-07,0.00418408779471683,0.000762939453125,lookup,2771,0.084564208984375,0.08713497339265264,0.050302992118768326,lookup-r4-task_validation
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,3,8,4,18,4.5,1091,11,test,65536,4.6241538939061293e-07,0.004180922233568656,0.0010986328125,reconstruction,5446,0.083099365234375,0.08489423549949682,0.05154187005752459,reconstruction-r4-test
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,3,8,4,18,4.5,1091,11,test,65536,4.6241538939061293e-07,0.004180922233568656,0.0010986328125,lookup,5546,0.084625244140625,0.08643478232673264,0.05029286433990866,lookup-r4-test
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,4,8,4,22,5.5,12193,14,task_validation,32768,5.331348475715057e-07,0.0009083378541358743,0.0218505859375,reconstruction,922,0.02813720703125,0.02968639095958636,0.024573138732015214,reconstruction-r4-task_validation
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,4,8,4,22,5.5,12193,14,task_validation,32768,5.331348475715057e-07,0.0009083378541358743,0.0218505859375,lookup,1363,0.041595458984375,0.043455291033164575,0.03397879502640442,lookup-r4-task_validation
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,4,8,4,22,5.5,12193,14,test,65536,4.6241538939061293e-07,0.0009084965670666167,0.02130126953125,reconstruction,1846,0.028167724609375,0.029253995279123937,0.0245636411426354,reconstruction-r4-test
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,4,8,4,22,5.5,12193,14,test,65536,4.6241538939061293e-07,0.0009084965670666167,0.02130126953125,lookup,2706,0.041290283203125,0.0425913836440518,0.03388616463072955,lookup-r4-test
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,5,8,4,26,6.5,55009,16,task_validation,32768,5.331348475715057e-07,0.0002179463091399394,0.703277587890625,reconstruction,463,0.014129638671875,0.015249862140164439,0.012074736206412666,reconstruction-r4-task_validation
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,5,8,4,26,6.5,55009,16,task_validation,32768,5.331348475715057e-07,0.0002179463091399394,0.703277587890625,lookup,11727,0.357879638671875,0.3622599999086636,0.18148065382434475,lookup-r4-task_validation
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,5,8,4,26,6.5,55009,16,test,65536,4.6241538939061293e-07,0.00021732376241400417,0.6982574462890625,reconstruction,953,0.0145416259765625,0.015334526522416552,0.012062967697546279,reconstruction-r4-test
threshold_pilot-r4-3f8e876c2ae4-s1,4,1,5,8,4,26,6.5,55009,16,test,65536,4.6241538939061293e-07,0.00021732376241400417,0.6982574462890625,lookup,23497,0.3585357666015625,0.36162932259895714,0.1808746427384989,lookup-r4-test
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,1,8,4,8,2.0,16,5,task_validation,32768,1.9761445618807726e-07,0.36355080563803394,0.0,reconstruction,20071,0.612518310546875,0.6169528518228176,0.2687455715205546,reconstruction-r4-task_validation
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,1,8,4,8,2.0,16,5,task_validation,32768,1.9761445618807726e-07,0.36355080563803394,0.0,lookup,9617,0.293487548828125,0.2976539150222352,0.15668263067131752,lookup-r4-task_validation
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,1,8,4,8,2.0,16,5,test,65536,1.6023077079399785e-07,0.363489154175376,0.0,reconstruction,39852,0.60809326171875,0.611233945535877,0.26813152458660766,reconstruction-r4-test
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,1,8,4,8,2.0,16,5,test,65536,1.6023077079399785e-07,0.363489154175376,0.0,lookup,19387,0.2958221435546875,0.29876895477191456,0.1567172836348458,lookup-r4-test
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,2,8,4,13,3.25,86,7,task_validation,32768,1.9761445618807726e-07,0.029062382073961515,6.103515625e-05,reconstruction,6685,0.204010009765625,0.207706292351714,0.12478273005779188,reconstruction-r4-task_validation
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,2,8,4,13,3.25,86,7,task_validation,32768,1.9761445618807726e-07,0.029062382073961515,6.103515625e-05,lookup,6504,0.198486328125,0.20214557527712881,0.11273156070056665,lookup-r4-task_validation
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,2,8,4,13,3.25,86,7,test,65536,1.6023077079399785e-07,0.029177771031161016,6.103515625e-05,reconstruction,13423,0.2048187255859375,0.2074290061992547,0.12477166631704202,reconstruction-r4-test
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,2,8,4,13,3.25,86,7,test,65536,1.6023077079399785e-07,0.029177771031161016,6.103515625e-05,lookup,13117,0.2001495361328125,0.20273775877596162,0.1127858800505846,lookup-r4-test
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,3,8,4,18,4.5,768,10,task_validation,32768,1.9761445618807726e-07,0.0053599023565778555,0.000823974609375,reconstruction,2559,0.078094482421875,0.08057562289597706,0.05737639545578644,reconstruction-r4-task_validation
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,3,8,4,18,4.5,768,10,task_validation,32768,1.9761445618807726e-07,0.0053599023565778555,0.000823974609375,lookup,2621,0.079986572265625,0.08249440889213708,0.055621045542369255,lookup-r4-task_validation
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,3,8,4,18,4.5,768,10,test,65536,1.6023077079399785e-07,0.005358130212837229,0.0010528564453125,reconstruction,5123,0.0781707763671875,0.07991703112256646,0.05734775353037367,reconstruction-r4-test
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,3,8,4,18,4.5,768,10,test,65536,1.6023077079399785e-07,0.005358130212837229,0.0010528564453125,lookup,5210,0.079498291015625,0.08125783181175186,0.055628339333035494,lookup-r4-test
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,4,8,4,22,5.5,8177,13,task_validation,32768,1.9761445618807726e-07,0.0011702577036726274,0.01239013671875,reconstruction,1125,0.034332275390625,0.03603288370284037,0.027348418622655486,reconstruction-r4-task_validation
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,4,8,4,22,5.5,8177,13,task_validation,32768,1.9761445618807726e-07,0.0011702577036726274,0.01239013671875,lookup,1387,0.042327880859375,0.04420286362448086,0.03305437790916346,lookup-r4-task_validation
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,4,8,4,22,5.5,8177,13,test,65536,1.6023077079399785e-07,0.0011707482233344055,0.0123443603515625,reconstruction,2198,0.033538818359375,0.03471861715381874,0.02735379574235933,reconstruction-r4-test
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,4,8,4,22,5.5,8177,13,test,65536,1.6023077079399785e-07,0.0011707482233344055,0.0123443603515625,lookup,2697,0.0411529541015625,0.0424520231306758,0.03314355158502871,lookup-r4-test
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,5,8,4,26,6.5,49743,16,task_validation,32768,1.9761445618807726e-07,0.0002780282716969364,0.554290771484375,reconstruction,567,0.017303466796875,0.018535831872479223,0.013423692212892534,reconstruction-r4-task_validation
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,5,8,4,26,6.5,49743,16,task_validation,32768,1.9761445618807726e-07,0.0002780282716969364,0.554290771484375,lookup,9401,0.286895751953125,0.2910348617975266,0.14781408226035558,lookup-r4-task_validation
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,5,8,4,26,6.5,49743,16,test,65536,1.6023077079399785e-07,0.000278167549096453,0.5606536865234375,reconstruction,1098,0.016754150390625,0.017602471671278014,0.013427607591317663,reconstruction-r4-test
threshold_pilot-r4-33ab3dd02cbf-s2,4,2,5,8,4,26,6.5,49743,16,test,65536,1.6023077079399785e-07,0.000278167549096453,0.5606536865234375,lookup,19100,0.29144287109375,0.29437707581822115,0.15001190722513058,lookup-r4-test
threshold_pilot-r8-8b409c34ea14-s0,8,0,1,16,8,16,2.0,256,9,task_validation,32768,5.621445813544468e-07,0.5005954670043455,0.0,reconstruction,12672,0.38671875,0.39116647417683303,0.23801839013719606,reconstruction-r8-task_validation
threshold_pilot-r8-8b409c34ea14-s0,8,0,1,16,8,16,2.0,256,9,task_validation,32768,5.621445813544468e-07,0.5005954670043455,0.0,lookup,7004,0.2137451171875,0.21750411305916612,0.14106375357738804,lookup-r8-task_validation
threshold_pilot-r8-8b409c34ea14-s0,8,0,1,16,8,16,2.0,256,9,test,65536,3.720205380000454e-07,0.5002247759682507,0.0,reconstruction,25269,0.3855743408203125,0.3887130165070853,0.23800677824346667,reconstruction-r8-test
threshold_pilot-r8-8b409c34ea14-s0,8,0,1,16,8,16,2.0,256,9,test,65536,3.720205380000454e-07,0.5002247759682507,0.0,lookup,13712,0.209228515625,0.2118591393063283,0.14139235823734764,lookup-r8-test
threshold_pilot-r8-8b409c34ea14-s0,8,0,2,16,8,27,3.375,2444,12,task_validation,32768,5.621445813544468e-07,0.03476886346305742,0.008575439453125,reconstruction,5766,0.17596435546875,0.17946089710245153,0.13386947318605663,reconstruction-r8-task_validation
threshold_pilot-r8-8b409c34ea14-s0,8,0,2,16,8,27,3.375,2444,12,task_validation,32768,5.621445813544468e-07,0.03476886346305742,0.008575439453125,lookup,5868,0.1790771484375,0.18259735458739879,0.12324520942635783,lookup-r8-task_validation
threshold_pilot-r8-8b409c34ea14-s0,8,0,2,16,8,27,3.375,2444,12,test,65536,3.720205380000454e-07,0.034838113917036,0.00885009765625,reconstruction,11282,0.172149658203125,0.17459358454647506,0.1337895416677406,reconstruction-r8-test
threshold_pilot-r8-8b409c34ea14-s0,8,0,2,16,8,27,3.375,2444,12,test,65536,3.720205380000454e-07,0.034838113917036,0.00885009765625,lookup,11512,0.1756591796875,0.17812239082098916,0.12339741883040174,lookup-r8-test
threshold_pilot-r8-8b409c34ea14-s0,8,0,3,16,8,37,4.625,46967,16,task_validation,32768,5.621445813544468e-07,0.006416110745455487,0.509979248046875,reconstruction,2407,0.073455810546875,0.07586969194813245,0.0615833241452453,reconstruction-r8-task_validation
threshold_pilot-r8-8b409c34ea14-s0,8,0,3,16,8,37,4.625,46967,16,task_validation,32768,5.621445813544468e-07,0.006416110745455487,0.509979248046875,lookup,10113,0.308624267578125,0.31284929843419973,0.17495332272288153,lookup-r8-task_validation
threshold_pilot-r8-8b409c34ea14-s0,8,0,3,16,8,37,4.625,46967,16,test,65536,3.720205380000454e-07,0.006440819205440116,0.5195465087890625,reconstruction,4780,0.07293701171875,0.07462942627111026,0.061613226449617774,reconstruction-r8-test
threshold_pilot-r8-8b409c34ea14-s0,8,0,3,16,8,37,4.625,46967,16,test,65536,3.720205380000454e-07,0.006440819205440116,0.5195465087890625,lookup,20398,0.311248779296875,0.31423744467145365,0.17673529348065775,lookup-r8-test
threshold_pilot-r8-8b409c34ea14-s0,8,0,4,16,8,45,5.625,65457,16,task_validation,32768,5.621445813544468e-07,0.0014041521913102594,0.99761962890625,reconstruction,1204,0.0367431640625,0.03849856116795888,0.029576861846715007,reconstruction-r8-task_validation
threshold_pilot-r8-8b409c34ea14-s0,8,0,4,16,8,45,5.625,65457,16,task_validation,32768,5.621445813544468e-07,0.0014041521913102594,0.99761962890625,lookup,16502,0.50360107421875,0.5081591590961914,0.2496112849588851,lookup-r8-task_validation
threshold_pilot-r8-8b409c34ea14-s0,8,0,4,16,8,45,5.625,65457,16,test,65536,3.720205380000454e-07,0.0014046999407420421,0.997528076171875,reconstruction,2299,0.0350799560546875,0.036285034924190836,0.029583353917037054,reconstruction-r8-test
threshold_pilot-r8-8b409c34ea14-s0,8,0,4,16,8,45,5.625,65457,16,test,65536,3.720205380000454e-07,0.0014046999407420421,0.997528076171875,lookup,32908,0.50213623046875,0.5053563197551134,0.24979008537583336,lookup-r8-test
threshold_pilot-r8-8b409c34ea14-s0,8,0,5,16,8,54,6.75,65536,17,task_validation,32768,5.621445813544468e-07,0.00033427769101157024,1.0,reconstruction,599,0.018280029296875,0.019544679214259945,0.01453713634263502,reconstruction-r8-task_validation
threshold_pilot-r8-8b409c34ea14-s0,8,0,5,16,8,54,6.75,65536,17,task_validation,32768,5.621445813544468e-07,0.00033427769101157024,1.0,lookup,16533,0.504547119140625,0.5091050720170212,0.25011294934523537,lookup-r8-task_validation
threshold_pilot-r8-8b409c34ea14-s0,8,0,5,16,8,54,6.75,65536,17,test,65536,3.720205380000454e-07,0.00033566360330256404,1.0,reconstruction,1149,0.0175323486328125,0.018399238448049426,0.014569212614266403,reconstruction-r8-test
threshold_pilot-r8-8b409c34ea14-s0,8,0,5,16,8,54,6.75,65536,17,test,65536,3.720205380000454e-07,0.00033566360330256404,1.0,lookup,32986,0.503326416015625,0.506546424602575,0.2502695644822405,lookup-r8-test
threshold_pilot-r8-8d45994506ad-s1,8,1,1,16,8,16,2.0,170,8,task_validation,32768,7.577142048483108e-07,0.34073684741315347,0.00030517578125,reconstruction,15716,0.4796142578125,0.4841702539143051,0.2507970666372648,reconstruction-r8-task_validation
threshold_pilot-r8-8d45994506ad-s1,8,1,1,16,8,16,2.0,170,8,task_validation,32768,7.577142048483108e-07,0.34073684741315347,0.00030517578125,lookup,10130,0.30914306640625,0.3133700130860758,0.16060131665898209,lookup-r8-task_validation
threshold_pilot-r8-8d45994506ad-s1,8,1,1,16,8,16,2.0,170,8,test,65536,1.101615381778976e-06,0.3411684379191688,0.000213623046875,reconstruction,31640,0.4827880859375,0.48600693336869405,0.2513191133650167,reconstruction-r8-test
threshold_pilot-r8-8d45994506ad-s1,8,1,1,16,8,16,2.0,170,8,test,65536,1.101615381778976e-06,0.3411684379191688,0.000213623046875,lookup,20364,0.31072998046875,0.3137173017772183,0.16117188611221686,lookup-r8-test
threshold_pilot-r8-8d45994506ad-s1,8,1,2,16,8,27,3.375,3252,12,task_validation,32768,7.577142048483108e-07,0.027673672726505595,0.01324462890625,reconstruction,5098,0.15557861328125,0.15890991213623185,0.1216928103569083,reconstruction-r8-task_validation
threshold_pilot-r8-8d45994506ad-s1,8,1,2,16,8,27,3.375,3252,12,task_validation,32768,7.577142048483108e-07,0.027673672726505595,0.01324462890625,lookup,5251,0.160247802734375,0.16361859319502742,0.11619498512961647,lookup-r8-task_validation
threshold_pilot-r8-8d45994506ad-s1,8,1,2,16,8,27,3.375,3252,12,test,65536,1.101615381778976e-06,0.027701408600148178,0.0124664306640625,reconstruction,10306,0.157257080078125,0.15961496734753922,0.12173552527106053,reconstruction-r8-test
threshold_pilot-r8-8d45994506ad-s1,8,1,2,16,8,27,3.375,3252,12,test,65536,1.101615381778976e-06,0.027701408600148178,0.0124664306640625,lookup,10510,0.160369873046875,0.16274632745528456,0.11610668775273209,lookup-r8-test
threshold_pilot-r8-8d45994506ad-s1,8,1,3,16,8,37,4.625,54356,16,task_validation,32768,7.577142048483108e-07,0.005106141495719816,0.694305419921875,reconstruction,2113,0.064483642578125,0.0667593838072503,0.05569380818923547,reconstruction-r8-task_validation
threshold_pilot-r8-8d45994506ad-s1,8,1,3,16,8,37,4.625,54356,16,task_validation,32768,7.577142048483108e-07,0.005106141495719816,0.694305419921875,lookup,12416,0.37890625,0.38333737167712023,0.20164462524891366,lookup-r8-task_validation
threshold_pilot-r8-8d45994506ad-s1,8,1,3,16,8,37,4.625,54356,16,test,65536,1.101615381778976e-06,0.005105198472472651,0.688720703125,reconstruction,4157,0.0634307861328125,0.06501881248793268,0.055637928281245225,reconstruction-r8-test
threshold_pilot-r8-8d45994506ad-s1,8,1,3,16,8,37,4.625,54356,16,test,65536,1.101615381778976e-06,0.005105198472472651,0.688720703125,lookup,24572,0.37493896484375,0.3780611321938723,0.20079940877934938,lookup-r8-test
threshold_pilot-r8-8d45994506ad-s1,8,1,4,16,8,45,5.625,65495,16,task_validation,32768,7.577142048483108e-07,0.0011184140298038975,0.998779296875,reconstruction,1022,0.03118896484375,0.03281481734807011,0.026669458443351737,reconstruction-r8-task_validation
threshold_pilot-r8-8d45994506ad-s1,8,1,4,16,8,45,5.625,65495,16,task_validation,32768,7.577142048483108e-07,0.0011184140298038975,0.998779296875,lookup,16514,0.50396728515625,0.5085253208660492,0.24986358075780488,lookup-r8-task_validation
threshold_pilot-r8-8d45994506ad-s1,8,1,4,16,8,45,5.625,65495,16,test,65536,1.101615381778976e-06,0.0011185541943975587,0.9988861083984375,reconstruction,2024,0.0308837890625,0.03201847673155572,0.02666047731103086,reconstruction-r8-test
threshold_pilot-r8-8d45994506ad-s1,8,1,4,16,8,45,5.625,65495,16,test,65536,1.101615381778976e-06,0.0011185541943975587,0.9988861083984375,lookup,32952,0.5028076171875,0.5060276631891516,0.2500329339259531,lookup-r8-test
threshold_pilot-r8-8d45994506ad-s1,8,1,5,16,8,54,6.75,65535,16,task_validation,32768,7.577142048483108e-07,0.00026687772008121986,1.0,reconstruction,532,0.0162353515625,0.017431284493850882,0.013106979116549823,reconstruction-r8-task_validation
threshold_pilot-r8-8d45994506ad-s1,8,1,5,16,8,54,6.75,65535,16,task_validation,32768,7.577142048483108e-07,0.00026687772008121986,1.0,lookup,16533,0.504547119140625,0.5091050720170212,0.25011294934523537,lookup-r8-task_validation
threshold_pilot-r8-8d45994506ad-s1,8,1,5,16,8,54,6.75,65535,16,test,65536,1.101615381778976e-06,0.00026656069331581155,1.0,reconstruction,1062,0.016204833984375,0.01703977306389476,0.013088520903974218,reconstruction-r8-test
threshold_pilot-r8-8d45994506ad-s1,8,1,5,16,8,54,6.75,65535,16,test,65536,1.101615381778976e-06,0.00026656069331581155,1.0,lookup,32986,0.503326416015625,0.506546424602575,0.2502695644822405,lookup-r8-test
threshold_pilot-r8-467a80bc815a-s2,8,2,1,16,8,16,2.0,15,4,task_validation,32768,8.715406493781103e-07,1.2519368849305395,0.0,reconstruction,32346,0.98712158203125,0.9881292680289722,0.3976259725650851,reconstruction-r8-task_validation
threshold_pilot-r8-467a80bc815a-s2,8,2,1,16,8,16,2.0,15,4,task_validation,32768,8.715406493781103e-07,1.2519368849305395,0.0,lookup,15936,0.486328125,0.49088576025434416,0.2309729351442697,lookup-r8-task_validation
threshold_pilot-r8-467a80bc815a-s2,8,2,1,16,8,16,2.0,15,4,test,65536,9.175788144321226e-07,1.254862819897548,1.52587890625e-05,reconstruction,64692,0.98712158203125,0.9878376559906368,0.39805307136602763,reconstruction-r8-test
threshold_pilot-r8-467a80bc815a-s2,8,2,1,16,8,16,2.0,15,4,test,65536,9.175788144321226e-07,1.254862819897548,1.52587890625e-05,lookup,31906,0.486846923828125,0.4900664307438534,0.23157223228834942,lookup-r8-test
threshold_pilot-r8-467a80bc815a-s2,8,2,2,16,8,27,3.375,334,9,task_validation,32768,8.715406493781103e-07,0.09683596094629511,0.001220703125,reconstruction,13077,0.399078369140625,0.40354991233242843,0.21624748774404517,reconstruction-r8-task_validation
threshold_pilot-r8-467a80bc815a-s2,8,2,2,16,8,27,3.375,334,9,task_validation,32768,8.715406493781103e-07,0.09683596094629511,0.001220703125,lookup,11153,0.340362548828125,0.3446936722022993,0.1796960056935121,lookup-r8-task_validation
threshold_pilot-r8-467a80bc815a-s2,8,2,2,16,8,27,3.375,334,9,test,65536,9.175788144321226e-07,0.09669763015004598,0.0011138916015625,reconstruction,26142,0.398895263671875,0.4020523960403626,0.21592715012596034,reconstruction-r8-test
threshold_pilot-r8-467a80bc815a-s2,8,2,2,16,8,27,3.375,334,9,test,65536,9.175788144321226e-07,0.09669763015004598,0.0011138916015625,lookup,21892,0.33404541015625,0.3370889146306808,0.1795240012548303,lookup-r8-test
threshold_pilot-r8-467a80bc815a-s2,8,2,3,16,8,37,4.625,7876,13,task_validation,32768,8.715406493781103e-07,0.019695735294791804,0.04058837890625,reconstruction,4216,0.128662109375,0.13174414341623478,0.10379962044843598,reconstruction-r8-task_validation
threshold_pilot-r8-467a80bc815a-s2,8,2,3,16,8,37,4.625,7876,13,task_validation,32768,8.715406493781103e-07,0.019695735294791804,0.04058837890625,lookup,4984,0.152099609375,0.15540080906402026,0.10980701539756499,lookup-r8-task_validation
threshold_pilot-r8-467a80bc815a-s2,8,2,3,16,8,37,4.625,7876,13,test,65536,9.175788144321226e-07,0.01966016875978993,0.04010009765625,reconstruction,8508,0.12982177734375,0.13200108102924796,0.10376078921678829,reconstruction-r8-test
threshold_pilot-r8-467a80bc815a-s2,8,2,3,16,8,37,4.625,7876,13,test,65536,9.175788144321226e-07,0.01966016875978993,0.04010009765625,lookup,10100,0.15411376953125,0.1564525802447097,0.10970472893290739,lookup-r8-test
threshold_pilot-r8-467a80bc815a-s2,8,2,4,16,8,45,5.625,60988,16,task_validation,32768,8.715406493781103e-07,0.004277259920167976,0.86566162109375,reconstruction,2057,0.062774658203125,0.06502275574065006,0.05078524741492547,reconstruction-r8-task_validation
threshold_pilot-r8-467a80bc815a-s2,8,2,4,16,8,45,5.625,60988,16,task_validation,32768,8.715406493781103e-07,0.004277259920167976,0.86566162109375,lookup,14679,0.447967529296875,0.4525047092275645,0.22798746655297303,lookup-r8-task_validation
threshold_pilot-r8-467a80bc815a-s2,8,2,4,16,8,45,5.625,60988,16,test,65536,9.175788144321226e-07,0.004292313541219707,0.8661651611328125,reconstruction,4035,0.0615692138671875,0.0631356848577791,0.05088023263105316,reconstruction-r8-test
threshold_pilot-r8-467a80bc815a-s2,8,2,4,16,8,45,5.625,60988,16,test,65536,9.175788144321226e-07,0.004292313541219707,0.8661651611328125,lookup,29317,0.4473419189453125,0.45054596424505655,0.22819626249758962,lookup-r8-test
threshold_pilot-r8-467a80bc815a-s2,8,2,5,16,8,54,6.75,65522,16,task_validation,32768,8.715406493781103e-07,0.0010156146974670825,0.999481201171875,reconstruction,1024,0.03125,0.0328773428096607,0.025225813670824934,reconstruction-r8-task_validation
threshold_pilot-r8-467a80bc815a-s2,8,2,5,16,8,54,6.75,65522,16,task_validation,32768,8.715406493781103e-07,0.0010156146974670825,0.999481201171875,lookup,16524,0.5042724609375,0.5088304538124508,0.250010366430497,lookup-r8-task_validation
threshold_pilot-r8-467a80bc815a-s2,8,2,5,16,8,54,6.75,65522,16,test,65536,9.175788144321226e-07,0.001015377140868715,0.9992828369140625,reconstruction,2007,0.0306243896484375,0.031754556886762625,0.025233066443241005,reconstruction-r8-test
threshold_pilot-r8-467a80bc815a-s2,8,2,5,16,8,54,6.75,65522,16,test,65536,9.175788144321226e-07,0.001015377140868715,0.9992828369140625,lookup,32970,0.503082275390625,0.506302302015325,0.250130488376114,lookup-r8-test
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,1,20,10,20,2.0,566,10,task_validation,32768,1.2701429774640174e-06,0.4595353023876737,0.000335693359375,reconstruction,12839,0.391815185546875,0.3962730924609814,0.24178337030047195,reconstruction-r10-task_validation
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,1,20,10,20,2.0,566,10,task_validation,32768,1.2701429774640174e-06,0.4595353023876737,0.000335693359375,lookup,10391,0.317108154296875,0.3213637420290235,0.15229706079029967,lookup-r10-task_validation
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,1,20,10,20,2.0,566,10,test,65536,1.6786098336878487e-06,0.4590885784513497,0.000457763671875,reconstruction,25604,0.39068603515625,0.39383208307428663,0.24184977213541667,reconstruction-r10-test
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,1,20,10,20,2.0,566,10,test,65536,1.6786098336878487e-06,0.4590885784513497,0.000457763671875,lookup,20813,0.3175811767578125,0.320585898378163,0.15229442219813433,lookup-r10-test
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,2,20,10,34,3.4,8423,14,task_validation,32768,1.2701429774640174e-06,0.03396396723451974,0.053863525390625,reconstruction,5495,0.167694091796875,0.171125800720506,0.13136986576800005,reconstruction-r10-task_validation
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,2,20,10,34,3.4,8423,14,task_validation,32768,1.2701429774640174e-06,0.03396396723451974,0.053863525390625,lookup,6388,0.1949462890625,0.1985812286420835,0.13544447256556238,lookup-r10-task_validation
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,2,20,10,34,3.4,8423,14,test,65536,1.6786098336878487e-06,0.03406146898300703,0.0518951416015625,reconstruction,10799,0.1647796630859375,0.16718188346252266,0.13164721327676335,reconstruction-r10-test
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,2,20,10,34,3.4,8423,14,test,65536,1.6786098336878487e-06,0.03406146898300703,0.0518951416015625,lookup,12567,0.1917572021484375,0.19430439375559652,0.1352888523075704,lookup-r10-test
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,3,20,10,46,4.6,64209,16,task_validation,32768,1.2701429774640174e-06,0.006264900653072449,0.9569091796875,reconstruction,2392,0.072998046875,0.07540514545918377,0.06054769238185789,reconstruction-r10-task_validation
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,3,20,10,46,4.6,64209,16,task_validation,32768,1.2701429774640174e-06,0.006264900653072449,0.9569091796875,lookup,15989,0.487945556640625,0.49250346416829277,0.24384820216562042,lookup-r10-task_validation
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,3,20,10,46,4.6,64209,16,test,65536,1.6786098336878487e-06,0.00625264559163201,0.9578094482421875,reconstruction,4818,0.073516845703125,0.07521534396280295,0.06049796483849967,reconstruction-r10-test
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,3,20,10,46,4.6,64209,16,test,65536,1.6786098336878487e-06,0.00625264559163201,0.9578094482421875,lookup,32003,0.4883270263671875,0.49154672103563013,0.24367039327164666,lookup-r10-test
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,4,20,10,57,5.7,65533,16,task_validation,32768,1.2701429774640174e-06,0.0013681008836560512,1.0,reconstruction,1158,0.03533935546875,0.037063103819401644,0.029076044673677297,reconstruction-r10-task_validation
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,4,20,10,57,5.7,65533,16,task_validation,32768,1.2701429774640174e-06,0.0013681008836560512,1.0,lookup,16559,0.505340576171875,0.5098984057954055,0.25026379657048053,lookup-r10-task_validation
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,4,20,10,57,5.7,65533,16,test,65536,1.6786098336878487e-06,0.0013741492606068526,0.999969482421875,reconstruction,2315,0.0353240966796875,0.03653312310136264,0.02913956777324658,reconstruction-r10-test
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,4,20,10,57,5.7,65533,16,test,65536,1.6786098336878487e-06,0.0013741492606068526,0.999969482421875,lookup,33076,0.50469970703125,0.5079195998833241,0.24989659970340375,lookup-r10-test
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,5,20,10,68,6.8,65536,17,task_validation,32768,1.2701429774640174e-06,0.000325048690103035,1.0,reconstruction,594,0.01812744140625,0.019387107964288997,0.014298234121074657,reconstruction-r10-task_validation
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,5,20,10,68,6.8,65536,17,task_validation,32768,1.2701429774640174e-06,0.000325048690103035,1.0,lookup,16559,0.505340576171875,0.5098984057954055,0.25026379657048053,lookup-r10-task_validation
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,5,20,10,68,6.8,65536,17,test,65536,1.6786098336878487e-06,0.0003266831660089447,1.0,reconstruction,1144,0.0174560546875,0.018321143532150683,0.014318474763066654,reconstruction-r10-test
threshold_pilot-r10-a3d1b2dd79b7-s0,10,0,5,20,10,68,6.8,65536,17,test,65536,1.6786098336878487e-06,0.0003266831660089447,1.0,lookup,33078,0.504730224609375,0.5079501146142683,0.2499033848677679,lookup-r10-test
threshold_pilot-r10-c6514642d384-s1,10,1,1,20,10,20,2.0,408,9,task_validation,32768,1.7163038528440698e-07,0.6123207125447048,0.000823974609375,reconstruction,22079,0.673797607421875,0.67806137835833,0.2818138741561278,reconstruction-r10-task_validation
threshold_pilot-r10-c6514642d384-s1,10,1,1,20,10,20,2.0,408,9,task_validation,32768,1.7163038528440698e-07,0.6123207125447048,0.000823974609375,lookup,10502,0.32049560546875,0.32476293875552764,0.17157423629089535,lookup-r10-task_validation
threshold_pilot-r10-c6514642d384-s1,10,1,1,20,10,20,2.0,408,9,test,65536,2.071912131662947e-07,0.6099820005103951,0.0007781982421875,reconstruction,44390,0.677337646484375,0.6803431872480261,0.2815637135435759,reconstruction-r10-test
threshold_pilot-r10-c6514642d384-s1,10,1,1,20,10,20,2.0,408,9,test,65536,2.071912131662947e-07,0.6099820005103951,0.0007781982421875,lookup,20925,0.3192901611328125,0.32229910618041735,0.17153767187690921,lookup-r10-test
threshold_pilot-r10-c6514642d384-s1,10,1,2,20,10,34,3.4,4413,13,task_validation,32768,1.7163038528440698e-07,0.04617436143755456,0.02435302734375,reconstruction,6003,0.183197021484375,0.18674794923458268,0.15023909612601571,reconstruction-r10-task_validation
threshold_pilot-r10-c6514642d384-s1,10,1,2,20,10,34,3.4,4413,13,task_validation,32768,1.7163038528440698e-07,0.04617436143755456,0.02435302734375,lookup,6315,0.192718505859375,0.19633791431801234,0.14060487868382668,lookup-r10-task_validation
threshold_pilot-r10-c6514642d384-s1,10,1,2,20,10,34,3.4,4413,13,test,65536,2.071912131662947e-07,0.046092028097754666,0.0235748291015625,reconstruction,12028,0.18353271484375,0.1860378970561562,0.15013153732463877,reconstruction-r10-test
threshold_pilot-r10-c6514642d384-s1,10,1,2,20,10,34,3.4,4413,13,test,65536,2.071912131662947e-07,0.046092028097754666,0.0235748291015625,lookup,12814,0.195526123046875,0.19809196529137754,0.1405099132310377,lookup-r10-test
threshold_pilot-r10-c6514642d384-s1,10,1,3,20,10,46,4.6,60194,16,task_validation,32768,1.7163038528440698e-07,0.008505285340770385,0.84259033203125,reconstruction,2711,0.082733154296875,0.08527902215814295,0.07020545579121609,reconstruction-r10-task_validation
threshold_pilot-r10-c6514642d384-s1,10,1,3,20,10,46,4.6,60194,16,task_validation,32768,1.7163038528440698e-07,0.008505285340770385,0.84259033203125,lookup,14645,0.446929931640625,0.45146618313748377,0.2292061485969193,lookup-r10-task_validation
threshold_pilot-r10-c6514642d384-s1,10,1,3,20,10,46,4.6,60194,16,test,65536,2.071912131662947e-07,0.008486292506790383,0.8420257568359375,reconstruction,5368,0.0819091796875,0.08369248577256817,0.0701346627661443,reconstruction-r10-test
threshold_pilot-r10-c6514642d384-s1,10,1,3,20,10,46,4.6,60194,16,test,65536,2.071912131662947e-07,0.008486292506790383,0.8420257568359375,lookup,29075,0.4436492919921875,0.4468508562928264,0.22884831433188996,lookup-r10-test
threshold_pilot-r10-c6514642d384-s1,10,1,4,20,10,57,5.7,65532,16,task_validation,32768,1.7163038528440698e-07,0.0018534334130125892,0.9998779296875,reconstruction,1299,0.039642333984375,0.04146100538631994,0.03382636971720736,reconstruction-r10-task_validation
threshold_pilot-r10-c6514642d384-s1,10,1,4,20,10,57,5.7,65532,16,task_validation,32768,1.7163038528440698e-07,0.0018534334130125892,0.9998779296875,lookup,16558,0.50531005859375,0.5098678931693964,0.25024469250691134,lookup-r10-task_validation
threshold_pilot-r10-c6514642d384-s1,10,1,4,20,10,57,5.7,65532,16,test,65536,2.071912131662947e-07,0.0018577446612907944,0.999847412109375,reconstruction,2547,0.0388641357421875,0.04012876442705643,0.03386175131401591,reconstruction-r10-test
threshold_pilot-r10-c6514642d384-s1,10,1,4,20,10,57,5.7,65532,16,test,65536,2.071912131662947e-07,0.0018577446612907944,0.999847412109375,lookup,33075,0.5046844482421875,0.5079043425133766,0.24987258090767808,lookup-r10-test
threshold_pilot-r10-c6514642d384-s1,10,1,5,20,10,68,6.8,65536,17,task_validation,32768,1.7163038528440698e-07,0.00044233653807131053,1.0,reconstruction,673,0.020538330078125,0.021874300898484994,0.016687393561369748,reconstruction-r10-task_validation
threshold_pilot-r10-c6514642d384-s1,10,1,5,20,10,68,6.8,65536,17,task_validation,32768,1.7163038528440698e-07,0.00044233653807131053,1.0,lookup,16559,0.505340576171875,0.5098984057954055,0.25026379657048053,lookup-r10-task_validation
threshold_pilot-r10-c6514642d384-s1,10,1,5,20,10,68,6.8,65536,17,test,65536,2.071912131662947e-07,0.0004441476653379661,1.0,reconstruction,1261,0.0192413330078125,0.020147528370758457,0.016715927347759348,reconstruction-r10-test
threshold_pilot-r10-c6514642d384-s1,10,1,5,20,10,68,6.8,65536,17,test,65536,2.071912131662947e-07,0.0004441476653379661,1.0,lookup,33078,0.504730224609375,0.5079501146142683,0.2499033848677679,lookup-r10-test
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,1,20,10,20,2.0,273,9,task_validation,32768,6.887866479998646e-07,0.47126551906829095,0.00048828125,reconstruction,16386,0.50006103515625,0.5046194696705191,0.2638535097780349,reconstruction-r10-task_validation
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,1,20,10,20,2.0,273,9,task_validation,32768,6.887866479998646e-07,0.47126551906829095,0.00048828125,lookup,10909,0.332916259765625,0.33722448172485375,0.16789668317181392,lookup-r10-task_validation
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,1,20,10,20,2.0,273,9,test,65536,4.3459697209298745e-07,0.47205731542640106,0.000396728515625,reconstruction,32408,0.4945068359375,0.49772701019087673,0.2640667539654356,reconstruction-r10-test
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,1,20,10,20,2.0,273,9,test,65536,4.3459697209298745e-07,0.47205731542640106,0.000396728515625,lookup,22026,0.336090087890625,0.3391381158527346,0.16773135725004581,lookup-r10-test
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,2,20,10,34,3.4,6250,13,task_validation,32768,6.887866479998646e-07,0.03797939319922904,0.032623291015625,reconstruction,6015,0.183563232421875,0.18711685849010135,0.13914290173662022,reconstruction-r10-task_validation
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,2,20,10,34,3.4,6250,13,task_validation,32768,6.887866479998646e-07,0.03797939319922904,0.032623291015625,lookup,6420,0.1959228515625,0.19956454200793183,0.13619778242512065,lookup-r10-task_validation
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,2,20,10,34,3.4,6250,13,test,65536,4.3459697209298745e-07,0.03803757071557653,0.03179931640625,reconstruction,12052,0.18389892578125,0.18640601768050497,0.1392869667806467,reconstruction-r10-test
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,2,20,10,34,3.4,6250,13,test,65536,4.3459697209298745e-07,0.03803757071557653,0.03179931640625,lookup,12844,0.19598388671875,0.19855196915407225,0.13589485295240714,lookup-r10-test
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,3,20,10,46,4.6,63086,16,task_validation,32768,6.887866479998646e-07,0.007006372518818277,0.92498779296875,reconstruction,2630,0.08026123046875,0.08277290818007524,0.06438295843547623,reconstruction-r10-task_validation
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,3,20,10,46,4.6,63086,16,task_validation,32768,6.887866479998646e-07,0.007006372518818277,0.92498779296875,lookup,15556,0.4747314453125,0.4792857335846093,0.2395926526797715,lookup-r10-task_validation
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,3,20,10,46,4.6,63086,16,test,65536,4.3459697209298745e-07,0.007003551967693855,0.9234466552734375,reconstruction,5094,0.077728271484375,0.0794700652130847,0.06432837433129811,reconstruction-r10-test
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,3,20,10,46,4.6,63086,16,test,65536,4.3459697209298745e-07,0.007003551967693855,0.9234466552734375,lookup,31187,0.4758758544921875,0.479093090597479,0.23904202965580706,lookup-r10-test
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,4,20,10,57,5.7,65532,16,task_validation,32768,6.887866479998646e-07,0.0015332374554449944,0.99993896484375,reconstruction,1279,0.039031982421875,0.04083755583932125,0.03095218960490744,reconstruction-r10-task_validation
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,4,20,10,57,5.7,65532,16,task_validation,32768,6.887866479998646e-07,0.0015332374554449944,0.99993896484375,lookup,16557,0.505279541015625,0.5098373805264025,0.25025016061255195,lookup-r10-task_validation
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,4,20,10,57,5.7,65532,16,test,65536,4.3459697209298745e-07,0.0015308414706955097,0.9999847412109375,reconstruction,2512,0.038330078125,0.03958650658166739,0.030931085342302815,reconstruction-r10-test
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,4,20,10,57,5.7,65532,16,test,65536,4.3459697209298745e-07,0.0015308414706955097,0.9999847412109375,lookup,33078,0.504730224609375,0.5079501146142683,0.24989893401473148,lookup-r10-test
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,5,20,10,68,6.8,65536,17,task_validation,32768,6.887866479998646e-07,0.0003657310181477434,1.0,reconstruction,646,0.01971435546875,0.021024810763584978,0.015242632346652005,reconstruction-r10-task_validation
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,5,20,10,68,6.8,65536,17,task_validation,32768,6.887866479998646e-07,0.0003657310181477434,1.0,lookup,16559,0.505340576171875,0.5098984057954055,0.25026379657048053,lookup-r10-task_validation
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,5,20,10,68,6.8,65536,17,test,65536,4.3459697209298745e-07,0.00036554450267843017,1.0,reconstruction,1230,0.018768310546875,0.01966381834367894,0.015231564876970308,reconstruction-r10-test
threshold_pilot-r10-6ae1636ca4a3-s2,10,2,5,20,10,68,6.8,65536,17,test,65536,4.3459697209298745e-07,0.00036554450267843017,1.0,lookup,33078,0.504730224609375,0.5079501146142683,0.2499033848677679,lookup-r10-test

